On walks avoiding a quadrant

Two-dimensional (random) walks in cones are very natural both in combinatorics and probability theory: they are interesting for themselves and also because they are strongly related to other discrete structures. While walks restricted to the first quadrant have been studied a lot, the case of planar, non-convex cones---equivalent to the three-quarter plane after a linear transform---has been approached only recently. In this article we develop an analytic approach to the case of walks in three quadrants. The advantage of this method is to provide uniform treatment in the study of models corresponding to different step sets. After splitting the three quadrants in two symmetric convex cones, the method is composed of three main steps: write a system of functional equations satisfied by the counting generating function, which may be simplified into one single equation under symmetry conditions; transform the functional equation into a boundary value problem; and finally solve this problem, using a concept of anti-Tutte's invariant. The result is a contour-integral expression for the generating function. Such systems of functional equations also appear in queueing theory with the famous Join-the-Shortest-Queue model, which is still an open problem in the non-symmetric case.

==> figures/KrewY0.dat <==
-2.6015269820511855e+00	0.0000000000000000e+00
-2.5908538210506449e+00	2.3094867002729574e-01
-2.5800459393340356e+00	3.2611762232632235e-01
-2.5692554587481071e+00	3.9880762077440590e-01
-2.5584823466924993e+00	4.5980759333794191e-01
-2.5397764061213257e+00	5.4937130096697473e-01
-2.5211227926056323e+00	6.2549044984002178e-01
-2.4793572410468845e+00	7.6741382270062253e-01
-2.4375793810426463e+00	8.8495433685564917e-01
-2.3962616844260394e+00	9.8577817326675343e-01
-2.3581863734224635e+00	1.0688868968119085e+00
-2.3189946607328142e+00	1.1468341663536701e+00
-2.2787102235599117e+00	1.2204589190490749e+00
-2.2388038372948449e+00	1.2879998129356349e+00
-2.1980125627666127e+00	1.3523308954239113e+00
-2.1622982422175938e+00	1.4052592252157090e+00
-2.1223312508317220e+00	1.4611747913072959e+00
-2.0824529303760833e+00	1.5138485166463980e+00
-2.0442607187303627e+00	1.5616671468231891e+00
-2.0097794652853938e+00	1.6028253468811420e+00
-1.9690251029589378e+00	1.6492089829668628e+00
-1.9347094836480445e+00	1.6865042114501865e+00
-1.8950313592139825e+00	1.7277661487096876e+00
-1.8601225800843806e+00	1.7625235478339083e+00
-1.8220506999235311e+00	1.7988845909257574e+00
-1.7860180478653127e+00	1.8318968982606001e+00
-1.7486497348408629e+00	1.8647723929434310e+00
-1.7145376237215160e+00	1.8936340986778890e+00
-1.6779601873093861e+00	1.9234210469164936e+00
-1.6402033971098389e+00	1.9529654251027693e+00
-1.6075311631395279e+00	1.9775866351402263e+00
-1.5724468970788958e+00	2.0030884246010752e+00
-1.5364209225065986e+00	2.0283023127365611e+00
-1.5013909055804433e+00	2.0519084922010111e+00
-1.4676979836672519e+00	2.0737952817651659e+00
-1.4305170575868915e+00	2.0970470086003710e+00
-1.3973127455997112e+00	2.1170374392887941e+00
-1.3620721256594845e+00	2.1374782569880257e+00
-1.3303267626578468e+00	2.1552263483596423e+00
-1.2958236902485312e+00	2.1738196358940196e+00
-1.2635513150815916e+00	2.1905699666673311e+00
-1.2300153561745186e+00	2.2073352567561551e+00
-1.1974221432133401e+00	2.2230171462538606e+00
-1.1635045094977325e+00	2.2387093314627062e+00
-1.1310341452939330e+00	2.2531449755301165e+00
-1.0980263888360682e+00	2.2672424604473553e+00
-1.0654882224973568e+00	2.2805803319425761e+00
-1.0357601968741077e+00	2.2922893012871457e+00
-1.0018887776016814e+00	2.3050841864585494e+00
-9.7177378081510435e-01	2.3159790665676168e+00
-9.3985086438878418e-01	2.3270409621488337e+00
-9.0947512142462039e-01	2.3371076724306574e+00
-8.7594998739452290e-01	2.3477053930108500e+00
-8.4709129978102582e-01	2.3564024359382367e+00
-8.1452810040006396e-01	2.3657487841462621e+00
-7.8502661114656280e-01	2.3737933874545285e+00
-7.5294786504272415e-01	2.3820893066732403e+00
-7.2542886888935876e-01	2.3888347779983707e+00
-6.9426674501260943e-01	2.3960631228928846e+00
-6.6434528320426223e-01	2.4025972131133981e+00
-6.3461850704972123e-01	2.4086976518017353e+00
-6.0517404945530062e-01	2.4143586936160695e+00
-5.7704867303079832e-01	2.4194140346196047e+00
-5.4682126799709063e-01	2.4244660948643162e+00
-5.1818225950717500e-01	2.4288905540861894e+00
-4.8821893530755694e-01	2.4331445157449432e+00
-4.6125120222982818e-01	2.4366468168575031e+00
-4.3161843393667204e-01	2.4401402814550921e+00
-4.0340326240369562e-01	2.4431225757172346e+00
-3.7541932204819062e-01	2.4457501138659463e+00
-3.4636219413808622e-01	2.4481313859301470e+00
-3.1975416367487741e-01	2.4500026601018465e+00
-2.9265660306978336e-01	2.4516051499590694e+00
-2.6291598915931308e-01	2.4530124010231193e+00
-2.3614865417986791e-01	2.4539648660147928e+00
-2.0893061087695580e-01	2.4546285676043578e+00
-1.8141188453094256e-01	2.4549873503547155e+00
-1.5625939265753724e-01	2.4550407296100225e+00
-1.2959706907486884e-01	2.4548109899601425e+00
-1.0328916890741272e-01	2.4542953649274333e+00
-7.5313821434415756e-02	2.4534319361129162e+00
-5.0768330292584145e-02	2.4524065508596591e+00
-2.2611721663523834e-02	2.4509215625921748e+00
2.6477777905067343e-03	2.4493081200227782e+00
2.7501886173489934e-02	2.4474603778917490e+00
5.4074916338861134e-02	2.4451986531892844e+00
8.0596838866845183e-02	2.4426455235292170e+00
1.0459067866171802e-01	2.4400803805322120e+00
1.2992888191519011e-01	2.4371072281326356e+00
1.5451616770513110e-01	2.4339616826914328e+00
1.8101349511818379e-01	2.4302833142781068e+00
2.0381128848832886e-01	2.4268779721506499e+00
2.2984780397458190e-01	2.4227153993385651e+00
2.5418052942557945e-01	2.4185603038438162e+00
2.7814255858897879e-01	2.4142170187725549e+00
3.0198932828575331e-01	2.4096454780892116e+00
3.2617397644450224e-01	2.4047538112216365e+00
3.5165862612055732e-01	2.3993191729709085e+00
3.7489016484806187e-01	2.3941129728996176e+00
3.9769645268213327e-01	2.3887666409336501e+00
4.2193818701463975e-01	2.3828262538397662e+00
4.4598611096390273e-01	2.3766691546277925e+00
4.6745132839250297e-01	2.3709493369307446e+00
4.9273342724837449e-01	2.3639392653190128e+00
5.1376821942141926e-01	2.3578798410364312e+00
5.3823283294695834e-01	2.3505707261986930e+00
5.6144410508915699e-01	2.3433735933690842e+00
5.8205596299192930e-01	2.3367662457219076e+00
6.0510953381246979e-01	2.3291329619931433e+00
6.2818137705289989e-01	2.3212340080037404e+00
6.5101040076624506e-01	2.3131598942014517e+00
6.7205789517272585e-01	2.3054858573628869e+00
6.9373251720362272e-01	2.2973500959364603e+00
7.1602204216203758e-01	2.2887342005912079e+00
7.3811297922398245e-01	2.2799427864356288e+00
7.6070466812129678e-01	2.2706892367327240e+00
7.8049361761696756e-01	2.2623627200902137e+00
8.0264897262701407e-01	2.2527926607721724e+00
8.2476575707658828e-01	2.2429748524506983e+00
8.4595733561078523e-01	2.2333166472066255e+00
8.6509817436361636e-01	2.2243791246443010e+00
8.8773149262675410e-01	2.2135452748798548e+00
9.0679759160932882e-01	2.2041926392758224e+00
9.2885295942881307e-01	2.1931117749917250e+00
9.4826595860272811e-01	2.1831227371222015e+00
9.6944727761482374e-01	2.1719682407240710e+00
9.8950301453122536e-01	2.1611570078479456e+00
1.0103113743646792e+00	2.1496795179723662e+00
1.0293147154558255e+00	2.1389622036454412e+00
1.0497001342165297e+00	2.1272115292116305e+00
1.0707522646336325e+00	2.1147960957979484e+00
1.0889771270981656e+00	2.1038140214873176e+00
1.1085554425484678e+00	2.0917702703483094e+00
1.1286678933013412e+00	2.0791279040532475e+00
1.1482327122825740e+00	2.0665623949787504e+00
1.1670585502562616e+00	2.0542179673595116e+00
1.1878421931602650e+00	2.0402954465002776e+00
1.2064108516726577e+00	2.0275903775021220e+00
1.2261264106205356e+00	2.0138199126765497e+00
1.2438937154062177e+00	2.0011576998053240e+00
1.2632121888021175e+00	1.9871127795079009e+00
1.2812889713153441e+00	1.9737036513572730e+00
1.3000809957029271e+00	1.9594845026642562e+00
1.3183520449094341e+00	1.9453805027110269e+00
1.3373731755096889e+00	1.9303985819107798e+00
1.3555899748738971e+00	1.9157577642796362e+00
1.3741155905963789e+00	1.9005683577327941e+00
1.3923848778575953e+00	1.8852853105796181e+00
1.4090826239909569e+00	1.8710466945168762e+00
1.4281149515887146e+00	1.8544947157124825e+00
1.4450430833131196e+00	1.8394766855076763e+00
1.4629941938381203e+00	1.8232385979034760e+00
1.4800817068160987e+00	1.8074750455761084e+00
1.4989481400321774e+00	1.7897132727553868e+00
1.5151946154445204e+00	1.7741093455040218e+00
1.5335333924501482e+00	1.7561425499360968e+00
1.5501541026021775e+00	1.7395259051298968e+00
1.5682335026139009e+00	1.7210801817607040e+00
1.5837486159514915e+00	1.7049333798450208e+00
1.6013239130788692e+00	1.6862772172513432e+00
1.6182056792763342e+00	1.6679801847683220e+00
1.6349836137875373e+00	1.6494172512714993e+00
1.6516081105180698e+00	1.6306392207097700e+00
1.6674933323830623e+00	1.6123259084038075e+00
1.6845717540999705e+00	1.5922187620092128e+00
1.7007584421459392e+00	1.5727466778535200e+00
1.7176995713690109e+00	1.5519177827244826e+00
1.7329521994652075e+00	1.5327565135471237e+00
1.7497178094474106e+00	1.5112298933595512e+00
1.7656868868455831e+00	1.4902547501273693e+00
1.7815304033884707e+00	1.4689703647041366e+00
1.7979871135418306e+00	1.4463396538483240e+00
1.8130617544761281e+00	1.4251208311910348e+00
1.8284186399095588e+00	1.4030016033604367e+00
1.8452791032634446e+00	1.3781029104304254e+00
1.8604590524202282e+00	1.3551078876880869e+00
1.8758995403994236e+00	1.3311258905721872e+00
1.8915156607756498e+00	1.3062300539195795e+00
1.9057934528491078e+00	1.2828718374351666e+00
1.9209329299755900e+00	1.2574455376676426e+00
1.9358758231789348e+00	1.2316445954163902e+00
1.9517709056288126e+00	1.2033802323795233e+00
1.9657215127313310e+00	1.1778304319244897e+00
1.9817294755136650e+00	1.1475940990177731e+00
1.9960948320556515e+00	1.1195620401095958e+00
2.0102337831695176e+00	1.0910759525549976e+00
2.0253551323997119e+00	1.0595454251334464e+00
2.0404520720712562e+00	1.0268684548996418e+00
2.0541139803981032e+00	9.9616807312032618e-01
2.0685454946890416e+00	9.6245518504195737e-01
2.0825533749152907e+00	9.2833749755032280e-01
2.0976539091353437e+00	8.8983643722597328e-01
2.1106498198802908e+00	8.5509134473814852e-01
2.1254961470345273e+00	8.1331908925661600e-01
2.1393749739262757e+00	7.7195757117976660e-01
2.1530461534740666e+00	7.2865290669175375e-01
2.1666552994098915e+00	6.8253716017472255e-01
2.1804610584850264e+00	6.3201380018212316e-01
2.1950130408100548e+00	5.7358759776764201e-01
2.2082821505507901e+00	5.1418474045303364e-01
2.2213117730791296e+00	4.4785631041334134e-01
2.2351651784301652e+00	3.6378383897737820e-01
2.2420479437620031e+00	3.1350708186816550e-01
2.2489115730102807e+00	2.5343659504377003e-01
2.2553653281205150e+00	1.7921169252945801e-01
2.2618021691003940e+00	6.1685683021609318e-04


==> figures/KrewY1.dat <==
-2.6018312910917958e+00	0.0000000000000000e+00
-2.5908538210506449e+00	-2.3094867002729574e-01
-2.5800459393340356e+00	-3.2611762232632235e-01
-2.5692554587481071e+00	-3.9880762077440590e-01
-2.5584823466924993e+00	-4.5980759333794191e-01
-2.5397764061213257e+00	-5.4937130096697473e-01
-2.5211227926056323e+00	-6.2549044984002178e-01
-2.4793572410468845e+00	-7.6741382270062253e-01
-2.4375793810426463e+00	-8.8495433685564917e-01
-2.3962616844260394e+00	-9.8577817326675343e-01
-2.3581863734224635e+00	-1.0688868968119085e+00
-2.3189946607328142e+00	-1.1468341663536701e+00
-2.2787102235599117e+00	-1.2204589190490749e+00
-2.2388038372948449e+00	-1.2879998129356349e+00
-2.1980125627666127e+00	-1.3523308954239113e+00
-2.1622982422175938e+00	-1.4052592252157090e+00
-2.1223312508317220e+00	-1.4611747913072959e+00
-2.0824529303760833e+00	-1.5138485166463980e+00
-2.0442607187303627e+00	-1.5616671468231891e+00
-2.0097794652853938e+00	-1.6028253468811420e+00
-1.9690251029589378e+00	-1.6492089829668628e+00
-1.9347094836480445e+00	-1.6865042114501865e+00
-1.8950313592139825e+00	-1.7277661487096876e+00
-1.8601225800843806e+00	-1.7625235478339083e+00
-1.8220506999235311e+00	-1.7988845909257574e+00
-1.7860180478653127e+00	-1.8318968982606001e+00
-1.7486497348408629e+00	-1.8647723929434310e+00
-1.7145376237215160e+00	-1.8936340986778890e+00
-1.6779601873093861e+00	-1.9234210469164936e+00
-1.6402033971098389e+00	-1.9529654251027693e+00
-1.6075311631395279e+00	-1.9775866351402263e+00
-1.5724468970788958e+00	-2.0030884246010752e+00
-1.5364209225065986e+00	-2.0283023127365611e+00
-1.5013909055804433e+00	-2.0519084922010111e+00
-1.4676979836672519e+00	-2.0737952817651659e+00
-1.4305170575868915e+00	-2.0970470086003710e+00
-1.3973127455997112e+00	-2.1170374392887941e+00
-1.3620721256594845e+00	-2.1374782569880257e+00
-1.3303267626578468e+00	-2.1552263483596423e+00
-1.2958236902485312e+00	-2.1738196358940196e+00
-1.2635513150815916e+00	-2.1905699666673311e+00
-1.2300153561745186e+00	-2.2073352567561551e+00
-1.1974221432133401e+00	-2.2230171462538606e+00
-1.1635045094977325e+00	-2.2387093314627062e+00
-1.1310341452939330e+00	-2.2531449755301165e+00
-1.0980263888360682e+00	-2.2672424604473553e+00
-1.0654882224973568e+00	-2.2805803319425761e+00
-1.0357601968741077e+00	-2.2922893012871457e+00
-1.0018887776016814e+00	-2.3050841864585494e+00
-9.7177378081510435e-01	-2.3159790665676168e+00
-9.3985086438878418e-01	-2.3270409621488337e+00
-9.0947512142462039e-01	-2.3371076724306574e+00
-8.7594998739452290e-01	-2.3477053930108500e+00
-8.4709129978102582e-01	-2.3564024359382367e+00
-8.1452810040006396e-01	-2.3657487841462621e+00
-7.8502661114656280e-01	-2.3737933874545285e+00
-7.5294786504272415e-01	-2.3820893066732403e+00
-7.2542886888935876e-01	-2.3888347779983707e+00
-6.9426674501260943e-01	-2.3960631228928846e+00
-6.6434528320426223e-01	-2.4025972131133981e+00
-6.3461850704972123e-01	-2.4086976518017353e+00
-6.0517404945530062e-01	-2.4143586936160695e+00
-5.7704867303079832e-01	-2.4194140346196047e+00
-5.4682126799709063e-01	-2.4244660948643162e+00
-5.1818225950717500e-01	-2.4288905540861894e+00
-4.8821893530755694e-01	-2.4331445157449432e+00
-4.6125120222982818e-01	-2.4366468168575031e+00
-4.3161843393667204e-01	-2.4401402814550921e+00
-4.0340326240369562e-01	-2.4431225757172346e+00
-3.7541932204819062e-01	-2.4457501138659463e+00
-3.4636219413808622e-01	-2.4481313859301470e+00
-3.1975416367487741e-01	-2.4500026601018465e+00
-2.9265660306978336e-01	-2.4516051499590694e+00
-2.6291598915931308e-01	-2.4530124010231193e+00
-2.3614865417986791e-01	-2.4539648660147928e+00
-2.0893061087695580e-01	-2.4546285676043578e+00
-1.8141188453094256e-01	-2.4549873503547155e+00
-1.5625939265753724e-01	-2.4550407296100225e+00
-1.2959706907486884e-01	-2.4548109899601425e+00
-1.0328916890741272e-01	-2.4542953649274333e+00
-7.5313821434415756e-02	-2.4534319361129162e+00
-5.0768330292584145e-02	-2.4524065508596591e+00
-2.2611721663523834e-02	-2.4509215625921748e+00
2.6477777905067343e-03	-2.4493081200227782e+00
2.7501886173489934e-02	-2.4474603778917490e+00
5.4074916338861134e-02	-2.4451986531892844e+00
8.0596838866845183e-02	-2.4426455235292170e+00
1.0459067866171802e-01	-2.4400803805322120e+00
1.2992888191519011e-01	-2.4371072281326356e+00
1.5451616770513110e-01	-2.4339616826914328e+00
1.8101349511818379e-01	-2.4302833142781068e+00
2.0381128848832886e-01	-2.4268779721506499e+00
2.2984780397458190e-01	-2.4227153993385651e+00
2.5418052942557945e-01	-2.4185603038438162e+00
2.7814255858897879e-01	-2.4142170187725549e+00
3.0198932828575331e-01	-2.4096454780892116e+00
3.2617397644450224e-01	-2.4047538112216365e+00
3.5165862612055732e-01	-2.3993191729709085e+00
3.7489016484806187e-01	-2.3941129728996176e+00
3.9769645268213327e-01	-2.3887666409336501e+00
4.2193818701463975e-01	-2.3828262538397662e+00
4.4598611096390273e-01	-2.3766691546277925e+00
4.6745132839250297e-01	-2.3709493369307446e+00
4.9273342724837449e-01	-2.3639392653190128e+00
5.1376821942141926e-01	-2.3578798410364312e+00
5.3823283294695834e-01	-2.3505707261986930e+00
5.6144410508915699e-01	-2.3433735933690842e+00
5.8205596299192930e-01	-2.3367662457219076e+00
6.0510953381246979e-01	-2.3291329619931433e+00
6.2818137705289989e-01	-2.3212340080037404e+00
6.5101040076624506e-01	-2.3131598942014517e+00
6.7205789517272585e-01	-2.3054858573628869e+00
6.9373251720362272e-01	-2.2973500959364603e+00
7.1602204216203758e-01	-2.2887342005912079e+00
7.3811297922398245e-01	-2.2799427864356288e+00
7.6070466812129678e-01	-2.2706892367327240e+00
7.8049361761696756e-01	-2.2623627200902137e+00
8.0264897262701407e-01	-2.2527926607721724e+00
8.2476575707658828e-01	-2.2429748524506983e+00
8.4595733561078523e-01	-2.2333166472066255e+00
8.6509817436361636e-01	-2.2243791246443010e+00
8.8773149262675410e-01	-2.2135452748798548e+00
9.0679759160932882e-01	-2.2041926392758224e+00
9.2885295942881307e-01	-2.1931117749917250e+00
9.4826595860272811e-01	-2.1831227371222015e+00
9.6944727761482374e-01	-2.1719682407240710e+00
9.8950301453122536e-01	-2.1611570078479456e+00
1.0103113743646792e+00	-2.1496795179723662e+00
1.0293147154558255e+00	-2.1389622036454412e+00
1.0497001342165297e+00	-2.1272115292116305e+00
1.0707522646336325e+00	-2.1147960957979484e+00
1.0889771270981656e+00	-2.1038140214873176e+00
1.1085554425484678e+00	-2.0917702703483094e+00
1.1286678933013412e+00	-2.0791279040532475e+00
1.1482327122825740e+00	-2.0665623949787504e+00
1.1670585502562616e+00	-2.0542179673595116e+00
1.1878421931602650e+00	-2.0402954465002776e+00
1.2064108516726577e+00	-2.0275903775021220e+00
1.2261264106205356e+00	-2.0138199126765497e+00
1.2438937154062177e+00	-2.0011576998053240e+00
1.2632121888021175e+00	-1.9871127795079009e+00
1.2812889713153441e+00	-1.9737036513572730e+00
1.3000809957029271e+00	-1.9594845026642562e+00
1.3183520449094341e+00	-1.9453805027110269e+00
1.3373731755096889e+00	-1.9303985819107798e+00
1.3555899748738971e+00	-1.9157577642796362e+00
1.3741155905963789e+00	-1.9005683577327941e+00
1.3923848778575953e+00	-1.8852853105796181e+00
1.4090826239909569e+00	-1.8710466945168762e+00
1.4281149515887146e+00	-1.8544947157124825e+00
1.4450430833131196e+00	-1.8394766855076763e+00
1.4629941938381203e+00	-1.8232385979034760e+00
1.4800817068160987e+00	-1.8074750455761084e+00
1.4989481400321774e+00	-1.7897132727553868e+00
1.5151946154445204e+00	-1.7741093455040218e+00
1.5335333924501482e+00	-1.7561425499360968e+00
1.5501541026021775e+00	-1.7395259051298968e+00
1.5682335026139009e+00	-1.7210801817607040e+00
1.5837486159514915e+00	-1.7049333798450208e+00
1.6013239130788692e+00	-1.6862772172513432e+00
1.6182056792763342e+00	-1.6679801847683220e+00
1.6349836137875373e+00	-1.6494172512714993e+00
1.6516081105180698e+00	-1.6306392207097700e+00
1.6674933323830623e+00	-1.6123259084038075e+00
1.6845717540999705e+00	-1.5922187620092128e+00
1.7007584421459392e+00	-1.5727466778535200e+00
1.7176995713690109e+00	-1.5519177827244826e+00
1.7329521994652075e+00	-1.5327565135471237e+00
1.7497178094474106e+00	-1.5112298933595512e+00
1.7656868868455831e+00	-1.4902547501273693e+00
1.7815304033884707e+00	-1.4689703647041366e+00
1.7979871135418306e+00	-1.4463396538483240e+00
1.8130617544761281e+00	-1.4251208311910348e+00
1.8284186399095588e+00	-1.4030016033604367e+00
1.8452791032634446e+00	-1.3781029104304254e+00
1.8604590524202282e+00	-1.3551078876880869e+00
1.8758995403994236e+00	-1.3311258905721872e+00
1.8915156607756498e+00	-1.3062300539195795e+00
1.9057934528491078e+00	-1.2828718374351666e+00
1.9209329299755900e+00	-1.2574455376676426e+00
1.9358758231789348e+00	-1.2316445954163902e+00
1.9517709056288126e+00	-1.2033802323795233e+00
1.9657215127313310e+00	-1.1778304319244897e+00
1.9817294755136650e+00	-1.1475940990177731e+00
1.9960948320556515e+00	-1.1195620401095958e+00
2.0102337831695176e+00	-1.0910759525549976e+00
2.0253551323997119e+00	-1.0595454251334464e+00
2.0404520720712562e+00	-1.0268684548996418e+00
2.0541139803981032e+00	-9.9616807312032618e-01
2.0685454946890416e+00	-9.6245518504195737e-01
2.0825533749152907e+00	-9.2833749755032280e-01
2.0976539091353437e+00	-8.8983643722597328e-01
2.1106498198802908e+00	-8.5509134473814852e-01
2.1254961470345273e+00	-8.1331908925661600e-01
2.1393749739262757e+00	-7.7195757117976660e-01
2.1530461534740666e+00	-7.2865290669175375e-01
2.1666552994098915e+00	-6.8253716017472255e-01
2.1804610584850264e+00	-6.3201380018212316e-01
2.1950130408100548e+00	-5.7358759776764201e-01
2.2082821505507901e+00	-5.1418474045303364e-01
2.2213117730791296e+00	-4.4785631041334134e-01
2.2351651784301652e+00	-3.6378383897737820e-01
2.2420479437620031e+00	-3.1350708186816550e-01
2.2489115730102807e+00	-2.5343659504377003e-01
2.2553653281205150e+00	-1.7921169252945801e-01
2.2618021691003940e+00	-6.1685683021609318e-04


==> figures/R0.dat <==
1.4705730688033356e+02	0.0000000000000000e+00
1.4590575507724375e+02	1.6733758954132494e+01
1.4483078596445370e+02	2.3592902214600954e+01
1.4375979284317387e+02	2.8806993975863151e+01
1.4269276342871240e+02	3.3161743205810446e+01
1.4057054676252022e+02	4.0366493649614242e+01
1.3846403841103847e+02	4.6326127040022307e+01
1.3429775930230593e+02	5.6044856597084532e+01
1.3019315709400666e+02	6.3923405815074645e+01
1.2319516966590612e+02	7.4949507341813202e+01
1.1637771827421371e+02	8.3736371261729175e+01
1.0892166153840364e+02	9.1796114648576889e+01
1.0168368220614552e+02	9.8435449784252597e+01
9.4612661764008948e+01	1.0401060170871546e+02
8.7752067760347472e+01	1.0869071710091336e+02
7.4702259823403892e+01	1.1591165327574814e+02
6.3296256602419326e+01	1.2066531496667224e+02
5.2156017822872613e+01	1.2406935157867609e+02
4.1318666412929872e+01	1.2629478586436892e+02
3.1175349062680297e+01	1.2745120192166603e+02
2.1395192701057226e+01	1.2773422670564420e+02
1.3303906498042075e+01	1.2734925675166329e+02
4.7533881810343637e+00	1.2632023819281955e+02
-3.2655431399728734e+00	1.2475244281975102e+02
-1.0482357276563000e+01	1.2281598406892434e+02
-1.6622038907430678e+01	1.2075137605273548e+02
-2.3434690109209157e+01	1.1797666288130301e+02
-2.8810610530389702e+01	1.1539668037744669e+02
-3.4630587712429161e+01	1.1217520844792377e+02
-3.9411851855246312e+01	1.0915898611849940e+02
-4.4277451367221445e+01	1.0570423731901624e+02
-4.8558946965242228e+01	1.0229987114537165e+02
-5.2678951314260516e+01	9.8653795060401379e+01
-5.6165418044480859e+01	9.5240408231346450e+01
-5.9623268714557256e+01	9.1507244894452469e+01
-6.2899224773827747e+01	8.7591257018738474e+01
-6.5502312057330073e+01	8.4163858792715288e+01
-6.8066975215536431e+01	8.0454955397101031e+01
-7.0461046004254371e+01	7.6627010781415294e+01
-7.2565098857049890e+01	7.2896147673745276e+01
-7.4388504094366340e+01	6.9308124261291312e+01
-7.6181525899188614e+01	6.5358164754372098e+01
-7.7595939416359073e+01	6.1846297904877559e+01
-7.8911946952460070e+01	5.8142100703056862e+01
-7.9940468789426390e+01	5.4830902067885908e+01
-8.0896280502559122e+01	5.1264873858760225e+01
-8.1643459006223310e+01	4.7964772416671067e+01
-8.2275568300805361e+01	4.4575933968749013e+01
-8.2754615558468998e+01	4.1325613138305684e+01
-8.3117400622179233e+01	3.7992109101334229e+01
-8.3340426170789442e+01	3.4850692084757327e+01
-8.3447857913087418e+01	3.1710126184685269e+01
-8.3441100035763185e+01	2.8668917437206993e+01
-8.3341300980828450e+01	2.5939757521852158e+01
-8.3123394736093999e+01	2.2889763705630390e+01
-8.2840499798688683e+01	2.0232909380689044e+01
-8.2453149068636236e+01	1.7474499026508127e+01
-8.2004721951767493e+01	1.4906408366885675e+01
-8.1423680299417413e+01	1.2137481124868980e+01
-8.0854532829780936e+01	9.8098946799125351e+00
-8.0139448389639796e+01	7.2465942212072960e+00
-7.9428097124923667e+01	4.9827559257311513e+00
-7.8589593106225877e+01	2.5848885661047838e+00
-7.7818985964243140e+01	5.8122757971469596e-01
-7.6892146264345868e+01	-1.6277684068644973e+00
-7.5950846508199248e+01	-3.6886019925002209e+00
-7.4968585970407901e+01	-5.6773643362314949e+00
-7.3951965065588254e+01	-7.5894349209010805e+00
-7.2942572965181242e+01	-9.3620377822120311e+00
-7.1818446043904473e+01	-1.1208470013464549e+01
-7.0718087757155899e+01	-1.2901841079367891e+01
-6.9532415993698493e+01	-1.4615235868085435e+01
-6.8437096078812644e+01	-1.6106489388871211e+01
-6.7204808276735591e+01	-1.7689741381128574e+01
-6.6005437978318540e+01	-1.9143574127564321e+01
-6.4792636816014380e+01	-2.0534010928848978e+01
-6.3510670454533617e+01	-2.1923804007858951e+01
-6.2318099687741565e+01	-2.3148516052402975e+01
-6.1086762653837489e+01	-2.4348960843456695e+01
-5.9717494658107917e+01	-2.5612524924603029e+01
-5.8470662508434806e+01	-2.6701849604428933e+01
-5.7190212433296757e+01	-2.7763358947715460e+01
-5.5884053419404175e+01	-2.8789691357662804e+01
-5.4681192192984533e+01	-2.9686894897255780e+01
-5.3397892785272973e+01	-3.0595733109864902e+01
-5.2124474220603929e+01	-3.1450320123379349e+01
-5.0763760465787726e+01	-3.2313609850874982e+01
-4.9565281929165785e+01	-3.3032884308992372e+01
-4.8186339639823615e+01	-3.3814547954838140e+01
-4.6946487363306133e+01	-3.4476756348903486e+01
-4.5724834385871404e+01	-3.5092748168482053e+01
-4.4417745550126028e+01	-3.5712777293497979e+01
-4.3113131169085101e+01	-3.6292390889628052e+01
-4.1933612984103590e+01	-3.6783442616775034e+01
-4.0689532494835788e+01	-3.7268115188173098e+01
-3.9484528627754464e+01	-3.7705589956626248e+01
-3.8189134408701150e+01	-3.8141363253186768e+01
-3.7077886984605499e+01	-3.8487088949260219e+01
-3.5813174458233405e+01	-3.8849380832135097e+01
-3.4636088694908658e+01	-3.9157057604800883e+01
-3.3482109331783079e+01	-3.9431317084460758e+01
-3.2339315694103647e+01	-3.9676390194373894e+01
-3.1186601731099689e+01	-3.9896989939769107e+01
-2.9979331558787916e+01	-4.0099497528642559e+01
-2.8885909407898268e+01	-4.0257771007856888e+01
-2.7819533814858001e+01	-4.0389130156539537e+01
-2.6694125296636582e+01	-4.0503108090368073e+01
-2.5586393176336252e+01	-4.0590514364207500e+01
-2.4605287525860014e+01	-4.0647322763462512e+01
-2.3459411971284865e+01	-4.0689037375018913e+01
-2.2514348416726399e+01	-4.0703341926069726e+01
-2.1425053368043731e+01	-4.0697108117384708e+01
-2.0401718605914141e+01	-4.0668881109325049e+01
-1.9501547240400800e+01	-4.0625947319136429e+01
-1.8504567049377741e+01	-4.0558391285400447e+01
-1.7517476765153436e+01	-4.0470525611625590e+01
-1.6551577145404242e+01	-4.0364043197860610e+01
-1.5670809620631960e+01	-4.0248993795410762e+01
-1.4773803096460433e+01	-4.0113932716185936e+01
-1.3862160587797639e+01	-3.9957844791977067e+01
-1.2969676963481469e+01	-3.9786304049943041e+01
-1.2068546494914266e+01	-3.9593907088823897e+01
-1.1289003705661251e+01	-3.9411580894562427e+01
-1.0427272153550089e+01	-3.9192493140384698e+01
-9.5788432558655145e+00	-3.8958369936179949e+01
-8.7771338949826188e+00	-3.8719919005698600e+01
-8.0625776838545633e+00	-3.8492927199882146e+01
-7.2295124082958466e+00	-3.8210614078385127e+01
-6.5378431410910629e+00	-3.7961365488322748e+01
-5.7493809400492388e+00	-3.7660309365052100e+01
-5.0658276663326234e+00	-3.7384282922237738e+01
-4.3312782354713555e+00	-3.7071608720793478e+01
-3.6466991410060565e+00	-3.6764748647761557e+01
-2.9477712295774126e+00	-3.6435543794154952e+01
-2.3196410410372579e+00	-3.6125495811941342e+01
-1.6567002657513612e+00	-3.5783171354654279e+01
-9.8397056145066486e-01	-3.5419352809327194e+01
-4.1140768819317941e-01	-3.5096160732403256e+01
1.9346373649455728e-01	-3.4740672676166149e+01
8.0376465618449799e-01	-3.4366770243181350e+01
1.3866271901222333e+00	-3.3994799656427048e+01
1.9373547779844635e+00	-3.3629405041327516e+01
2.5337811311536349e+00	-3.3217733125922379e+01
3.0563325407269630e+00	-3.2842789575235940e+01
3.6004721592985298e+00	-3.2437517108424998e+01
4.0813843346216991e+00	-3.2066139841594484e+01
4.5940830758632618e+00	-3.1655906822006074e+01
5.0641839362233583e+00	-3.1266140421121531e+01
5.5429817231435266e+00	-3.0855077318305096e+01
5.9988109019867135e+00	-3.0449831637599544e+01
6.4631849590750896e+00	-3.0022277143776279e+01
6.8981887076604735e+00	-2.9607536864502833e+01
7.3307929380988277e+00	-2.9180639505438798e+01
7.7477551377862390e+00	-2.8754736151799300e+01
8.1204614310559204e+00	-2.8361326055734317e+01
8.5355086134654403e+00	-2.7908227866247440e+01
8.8959270079980932e+00	-2.7501151622368198e+01
9.2691401782619955e+00	-2.7065410548044078e+01
9.6158134864711329e+00	-2.6646855465919046e+01
9.9888618783839114e+00	-2.6180572394800791e+01
1.0301945247496265e+01	-2.5775646399771261e+01
1.0646290513963708e+01	-2.5314904402111402e+01
1.0950091416158527e+01	-2.4894056614466816e+01
1.1271628297908364e+01	-2.4432837861295237e+01
1.1540159332501302e+01	-2.4034251721760775e+01
1.1836109287106659e+01	-2.3579707304210128e+01
1.2112161744848262e+01	-2.3140134558687635e+01
1.2378558977058963e+01	-2.2700448229994347e+01
1.2634718595440548e+01	-2.2262065695882185e+01
1.2872254125811466e+01	-2.1840692675399705e+01
1.3119772970781698e+01	-2.1384998663709695e+01
1.3346877105453418e+01	-2.0950573768923455e+01
1.3576787782165205e+01	-2.0493291881576717e+01
1.3777003445901570e+01	-2.0079314599414694e+01
1.3989697119052053e+01	-1.9621790837992652e+01
1.4185126311633184e+01	-1.9183578155514365e+01
1.4372145821139828e+01	-1.8746452274235882e+01
1.4559187677610176e+01	-1.8289886529950561e+01
1.4724098469527037e+01	-1.7869366399834302e+01
1.4885811808738708e+01	-1.7438658169108674e+01
1.5056089047068969e+01	-1.6963005467377492e+01
1.5202919021629270e+01	-1.6532184012467557e+01
1.5346007934367437e+01	-1.6091349860443785e+01
1.5484336284474660e+01	-1.5642679189675032e+01
1.5605218099863464e+01	-1.5229836253923718e+01
1.5727593207636710e+01	-1.4789166620047304e+01
1.5842556034909688e+01	-1.4351077584932785e+01
1.5958532741970853e+01	-1.3881375875704734e+01
1.6054992691989074e+01	-1.3465728835764484e+01
1.6159578766030936e+01	-1.2984493644698148e+01
1.6247918856458007e+01	-1.2548350784708973e+01
1.6329806378431272e+01	-1.2114700063791147e+01
1.6411864441092781e+01	-1.1645569204606701e+01
1.6488138145790803e+01	-1.1171005611860405e+01
1.6552327662479872e+01	-1.0735531511810908e+01
1.6615179659380193e+01	-1.0268468300499908e+01
1.6671353215477751e+01	-9.8071948883404900e+00
1.6726614672742411e+01	-9.2998169694290347e+00
1.6769808542847191e+01	-8.8533615714432248e+00
1.6814248048207126e+01	-8.3302302972415703e+00
1.6851096955943412e+01	-7.8261044669733728e+00
1.6882994156103361e+01	-7.3121896312650563e+00
1.6910442811096566e+01	-6.7795329528439527e+00
1.6933935292383595e+01	-6.2120242106393597e+00
1.6953991064375931e+01	-5.5749156024217861e+00
1.6968103677866473e+01	-4.9461784155216897e+00
1.6978118745591438e+01	-4.2641875887301097e+00
1.6984625643530642e+01	-3.4257514089799947e+00
1.6986900066628365e+01	-2.3603748540466363e+00
1.6981836889683247e+01	0.0000000000000000e+00


==> figures/R1.dat <==
1.4691211812482663e+02	0.0000000000000000e+00
1.4590575507724375e+02	-1.6733758954132494e+01
1.4483078596445370e+02	-2.3592902214600954e+01
1.4375979284317387e+02	-2.8806993975863151e+01
1.4269276342871240e+02	-3.3161743205810446e+01
1.4057054676252022e+02	-4.0366493649614242e+01
1.3846403841103847e+02	-4.6326127040022307e+01
1.3429775930230593e+02	-5.6044856597084532e+01
1.3019315709400666e+02	-6.3923405815074645e+01
1.2319516966590612e+02	-7.4949507341813202e+01
1.1637771827421371e+02	-8.3736371261729175e+01
1.0892166153840364e+02	-9.1796114648576889e+01
1.0168368220614552e+02	-9.8435449784252597e+01
9.4612661764008948e+01	-1.0401060170871546e+02
8.7752067760347472e+01	-1.0869071710091336e+02
7.4702259823403892e+01	-1.1591165327574814e+02
6.3296256602419326e+01	-1.2066531496667224e+02
5.2156017822872613e+01	-1.2406935157867609e+02
4.1318666412929872e+01	-1.2629478586436892e+02
3.1175349062680297e+01	-1.2745120192166603e+02
2.1395192701057226e+01	-1.2773422670564420e+02
1.3303906498042075e+01	-1.2734925675166329e+02
4.7533881810343637e+00	-1.2632023819281955e+02
-3.2655431399728734e+00	-1.2475244281975102e+02
-1.0482357276563000e+01	-1.2281598406892434e+02
-1.6622038907430678e+01	-1.2075137605273548e+02
-2.3434690109209157e+01	-1.1797666288130301e+02
-2.8810610530389702e+01	-1.1539668037744669e+02
-3.4630587712429161e+01	-1.1217520844792377e+02
-3.9411851855246312e+01	-1.0915898611849940e+02
-4.4277451367221445e+01	-1.0570423731901624e+02
-4.8558946965242228e+01	-1.0229987114537165e+02
-5.2678951314260516e+01	-9.8653795060401379e+01
-5.6165418044480859e+01	-9.5240408231346450e+01
-5.9623268714557256e+01	-9.1507244894452469e+01
-6.2899224773827747e+01	-8.7591257018738474e+01
-6.5502312057330073e+01	-8.4163858792715288e+01
-6.8066975215536431e+01	-8.0454955397101031e+01
-7.0461046004254371e+01	-7.6627010781415294e+01
-7.2565098857049890e+01	-7.2896147673745276e+01
-7.4388504094366340e+01	-6.9308124261291312e+01
-7.6181525899188614e+01	-6.5358164754372098e+01
-7.7595939416359073e+01	-6.1846297904877559e+01
-7.8911946952460070e+01	-5.8142100703056862e+01
-7.9940468789426390e+01	-5.4830902067885908e+01
-8.0896280502559122e+01	-5.1264873858760225e+01
-8.1643459006223310e+01	-4.7964772416671067e+01
-8.2275568300805361e+01	-4.4575933968749013e+01
-8.2754615558468998e+01	-4.1325613138305684e+01
-8.3117400622179233e+01	-3.7992109101334229e+01
-8.3340426170789442e+01	-3.4850692084757327e+01
-8.3447857913087418e+01	-3.1710126184685269e+01
-8.3441100035763185e+01	-2.8668917437206993e+01
-8.3341300980828450e+01	-2.5939757521852158e+01
-8.3123394736093999e+01	-2.2889763705630390e+01
-8.2840499798688683e+01	-2.0232909380689044e+01
-8.2453149068636236e+01	-1.7474499026508127e+01
-8.2004721951767493e+01	-1.4906408366885675e+01
-8.1423680299417413e+01	-1.2137481124868980e+01
-8.0854532829780936e+01	-9.8098946799125351e+00
-8.0139448389639796e+01	-7.2465942212072960e+00
-7.9428097124923667e+01	-4.9827559257311513e+00
-7.8589593106225877e+01	-2.5848885661047838e+00
-7.7818985964243140e+01	-5.8122757971469596e-01
-7.6892146264345868e+01	1.6277684068644973e+00
-7.5950846508199248e+01	3.6886019925002209e+00
-7.4968585970407901e+01	5.6773643362314949e+00
-7.3951965065588254e+01	7.5894349209010805e+00
-7.2942572965181242e+01	9.3620377822120311e+00
-7.1818446043904473e+01	1.1208470013464549e+01
-7.0718087757155899e+01	1.2901841079367891e+01
-6.9532415993698493e+01	1.4615235868085435e+01
-6.8437096078812644e+01	1.6106489388871211e+01
-6.7204808276735591e+01	1.7689741381128574e+01
-6.6005437978318540e+01	1.9143574127564321e+01
-6.4792636816014380e+01	2.0534010928848978e+01
-6.3510670454533617e+01	2.1923804007858951e+01
-6.2318099687741565e+01	2.3148516052402975e+01
-6.1086762653837489e+01	2.4348960843456695e+01
-5.9717494658107917e+01	2.5612524924603029e+01
-5.8470662508434806e+01	2.6701849604428933e+01
-5.7190212433296757e+01	2.7763358947715460e+01
-5.5884053419404175e+01	2.8789691357662804e+01
-5.4681192192984533e+01	2.9686894897255780e+01
-5.3397892785272973e+01	3.0595733109864902e+01
-5.2124474220603929e+01	3.1450320123379349e+01
-5.0763760465787726e+01	3.2313609850874982e+01
-4.9565281929165785e+01	3.3032884308992372e+01
-4.8186339639823615e+01	3.3814547954838140e+01
-4.6946487363306133e+01	3.4476756348903486e+01
-4.5724834385871404e+01	3.5092748168482053e+01
-4.4417745550126028e+01	3.5712777293497979e+01
-4.3113131169085101e+01	3.6292390889628052e+01
-4.1933612984103590e+01	3.6783442616775034e+01
-4.0689532494835788e+01	3.7268115188173098e+01
-3.9484528627754464e+01	3.7705589956626248e+01
-3.8189134408701150e+01	3.8141363253186768e+01
-3.7077886984605499e+01	3.8487088949260219e+01
-3.5813174458233405e+01	3.8849380832135097e+01
-3.4636088694908658e+01	3.9157057604800883e+01
-3.3482109331783079e+01	3.9431317084460758e+01
-3.2339315694103647e+01	3.9676390194373894e+01
-3.1186601731099689e+01	3.9896989939769107e+01
-2.9979331558787916e+01	4.0099497528642559e+01
-2.8885909407898268e+01	4.0257771007856888e+01
-2.7819533814858001e+01	4.0389130156539537e+01
-2.6694125296636582e+01	4.0503108090368073e+01
-2.5586393176336252e+01	4.0590514364207500e+01
-2.4605287525860014e+01	4.0647322763462512e+01
-2.3459411971284865e+01	4.0689037375018913e+01
-2.2514348416726399e+01	4.0703341926069726e+01
-2.1425053368043731e+01	4.0697108117384708e+01
-2.0401718605914141e+01	4.0668881109325049e+01
-1.9501547240400800e+01	4.0625947319136429e+01
-1.8504567049377741e+01	4.0558391285400447e+01
-1.7517476765153436e+01	4.0470525611625590e+01
-1.6551577145404242e+01	4.0364043197860610e+01
-1.5670809620631960e+01	4.0248993795410762e+01
-1.4773803096460433e+01	4.0113932716185936e+01
-1.3862160587797639e+01	3.9957844791977067e+01
-1.2969676963481469e+01	3.9786304049943041e+01
-1.2068546494914266e+01	3.9593907088823897e+01
-1.1289003705661251e+01	3.9411580894562427e+01
-1.0427272153550089e+01	3.9192493140384698e+01
-9.5788432558655145e+00	3.8958369936179949e+01
-8.7771338949826188e+00	3.8719919005698600e+01
-8.0625776838545633e+00	3.8492927199882146e+01
-7.2295124082958466e+00	3.8210614078385127e+01
-6.5378431410910629e+00	3.7961365488322748e+01
-5.7493809400492388e+00	3.7660309365052100e+01
-5.0658276663326234e+00	3.7384282922237738e+01
-4.3312782354713555e+00	3.7071608720793478e+01
-3.6466991410060565e+00	3.6764748647761557e+01
-2.9477712295774126e+00	3.6435543794154952e+01
-2.3196410410372579e+00	3.6125495811941342e+01
-1.6567002657513612e+00	3.5783171354654279e+01
-9.8397056145066486e-01	3.5419352809327194e+01
-4.1140768819317941e-01	3.5096160732403256e+01
1.9346373649455728e-01	3.4740672676166149e+01
8.0376465618449799e-01	3.4366770243181350e+01
1.3866271901222333e+00	3.3994799656427048e+01
1.9373547779844635e+00	3.3629405041327516e+01
2.5337811311536349e+00	3.3217733125922379e+01
3.0563325407269630e+00	3.2842789575235940e+01
3.6004721592985298e+00	3.2437517108424998e+01
4.0813843346216991e+00	3.2066139841594484e+01
4.5940830758632618e+00	3.1655906822006074e+01
5.0641839362233583e+00	3.1266140421121531e+01
5.5429817231435266e+00	3.0855077318305096e+01
5.9988109019867135e+00	3.0449831637599544e+01
6.4631849590750896e+00	3.0022277143776279e+01
6.8981887076604735e+00	2.9607536864502833e+01
7.3307929380988277e+00	2.9180639505438798e+01
7.7477551377862390e+00	2.8754736151799300e+01
8.1204614310559204e+00	2.8361326055734317e+01
8.5355086134654403e+00	2.7908227866247440e+01
8.8959270079980932e+00	2.7501151622368198e+01
9.2691401782619955e+00	2.7065410548044078e+01
9.6158134864711329e+00	2.6646855465919046e+01
9.9888618783839114e+00	2.6180572394800791e+01
1.0301945247496265e+01	2.5775646399771261e+01
1.0646290513963708e+01	2.5314904402111402e+01
1.0950091416158527e+01	2.4894056614466816e+01
1.1271628297908364e+01	2.4432837861295237e+01
1.1540159332501302e+01	2.4034251721760775e+01
1.1836109287106659e+01	2.3579707304210128e+01
1.2112161744848262e+01	2.3140134558687635e+01
1.2378558977058963e+01	2.2700448229994347e+01
1.2634718595440548e+01	2.2262065695882185e+01
1.2872254125811466e+01	2.1840692675399705e+01
1.3119772970781698e+01	2.1384998663709695e+01
1.3346877105453418e+01	2.0950573768923455e+01
1.3576787782165205e+01	2.0493291881576717e+01
1.3777003445901570e+01	2.0079314599414694e+01
1.3989697119052053e+01	1.9621790837992652e+01
1.4185126311633184e+01	1.9183578155514365e+01
1.4372145821139828e+01	1.8746452274235882e+01
1.4559187677610176e+01	1.8289886529950561e+01
1.4724098469527037e+01	1.7869366399834302e+01
1.4885811808738708e+01	1.7438658169108674e+01
1.5056089047068969e+01	1.6963005467377492e+01
1.5202919021629270e+01	1.6532184012467557e+01
1.5346007934367437e+01	1.6091349860443785e+01
1.5484336284474660e+01	1.5642679189675032e+01
1.5605218099863464e+01	1.5229836253923718e+01
1.5727593207636710e+01	1.4789166620047304e+01
1.5842556034909688e+01	1.4351077584932785e+01
1.5958532741970853e+01	1.3881375875704734e+01
1.6054992691989074e+01	1.3465728835764484e+01
1.6159578766030936e+01	1.2984493644698148e+01
1.6247918856458007e+01	1.2548350784708973e+01
1.6329806378431272e+01	1.2114700063791147e+01
1.6411864441092781e+01	1.1645569204606701e+01
1.6488138145790803e+01	1.1171005611860405e+01
1.6552327662479872e+01	1.0735531511810908e+01
1.6615179659380193e+01	1.0268468300499908e+01
1.6671353215477751e+01	9.8071948883404900e+00
1.6726614672742411e+01	9.2998169694290347e+00
1.6769808542847191e+01	8.8533615714432248e+00
1.6814248048207126e+01	8.3302302972415703e+00
1.6851096955943412e+01	7.8261044669733728e+00
1.6882994156103361e+01	7.3121896312650563e+00
1.6910442811096566e+01	6.7795329528439527e+00
1.6933935292383595e+01	6.2120242106393597e+00
1.6953991064375931e+01	5.5749156024217861e+00
1.6968103677866473e+01	4.9461784155216897e+00
1.6978118745591438e+01	4.2641875887301097e+00
1.6984625643530642e+01	3.4257514089799947e+00
1.6986900066628365e+01	2.3603748540466363e+00
1.6988725843945094e+01	0.0000000000000000e+00


==> figures/Y0.dat <==
-9.8969496241129509e+00	-0.0000000000000000e+00
-9.8722003404853123e+00	6.6299776100912666e-01
-9.8454661010363296e+00	9.3644881181276562e-01
-9.8187769274818990e+00	1.1454761929955353e+00
-9.7921327296386504e+00	1.3210271694893256e+00
-9.7389789014361519e+00	1.6138757722762271e+00
-9.6860038992889379e+00	1.8588847218125442e+00
-9.5942416088729647e+00	2.2171481789154388e+00
-9.5030149541654634e+00	2.5200174895434189e+00
-9.2997652513317934e+00	3.0799315537066621e+00
-9.0978440497158601e+00	3.5380052593306388e+00
-8.8995068594796578e+00	3.9260832805457140e+00
-8.7179265478685686e+00	4.2421216542461098e+00
-8.5322119234521061e+00	4.5349916394738585e+00
-8.3425722435771998e+00	4.8081472545631891e+00
-8.1559595940200502e+00	5.0554807563466388e+00
-7.9664868701812290e+00	5.2879104046149052e+00
-7.8016528810279544e+00	5.4766524280842379e+00
-7.6183565407317078e+00	5.6734198174407382e+00
-7.4366887834577309e+00	5.8561311779320331e+00
-7.2638420036645384e+00	6.0196169888521132e+00
-7.1087443499359635e+00	6.1583931119494011e+00
-6.9265935957700560e+00	6.3124970197428709e+00
-6.7741947468573462e+00	6.4345341235608453e+00
-6.5990865720090817e+00	6.5674798226451978e+00
-6.4460040428412153e+00	6.6776753337857180e+00
-6.2800899928465519e+00	6.7910884253038430e+00
-6.1240581134767487e+00	6.8923008493924938e+00
-5.9632613208194760e+00	6.9913271280411342e+00
-5.8173787585928221e+00	7.0767195886587624e+00
-5.6619070920087431e+00	7.1632404041776816e+00
-5.5024546638030003e+00	7.2473380713740090e+00
-5.3653184164707239e+00	7.3160300188286582e+00
-5.2189264964233271e+00	7.3857579960192696e+00
-5.0695381300865776e+00	7.4531849639718981e+00
-4.9251831864286508e+00	7.5148553140708092e+00
-4.7871760861301009e+00	7.5706880235702307e+00
-4.6358324815341172e+00	7.6284826403677215e+00
-4.5015158648362252e+00	7.6768286324219606e+00
-4.3598266166864059e+00	7.7248835863608374e+00
-4.2329504255947832e+00	7.7653926959051214e+00
-4.0958669750533936e+00	7.8065258042580750e+00
-3.9684118933463211e+00	7.8423500419106853e+00
-3.8367482743094521e+00	7.8769420037330509e+00
-3.7095472812184154e+00	7.9080590890375762e+00
-3.5779720850482550e+00	7.9378927180958474e+00
-3.4527683610443018e+00	7.9640823846900082e+00
-3.3262494774083211e+00	7.9883890727083342e+00
-3.2022754740472199e+00	8.0101201514085680e+00
-3.0896532461855202e+00	8.0280840639137470e+00
-2.9620825424996222e+00	8.0464019069048600e+00
-2.8493274955535717e+00	8.0608068721206205e+00
-2.7304878190818216e+00	8.0741847810679861e+00
-2.6180602324739279e+00	8.0851432643358514e+00
-2.4947127008098784e+00	8.0952740610290181e+00
-2.3891517625175878e+00	8.1023762620787760e+00
-2.2707245982062232e+00	8.1086267708427808e+00
-2.1640573777834797e+00	8.1127043512362391e+00
-2.0487443157303118e+00	8.1154589610921271e+00
-1.9503792866724863e+00	8.1164512780587490e+00
-1.8396118790921983e+00	8.1160720756554809e+00
-1.7338725286052583e+00	8.1142296372622305e+00
-1.6294194112511204e+00	8.1109876853312617e+00
-1.5265448008738591e+00	8.1064105850477581e+00
-1.4288227535402651e+00	8.1007874325018516e+00
-1.3243883832565462e+00	8.0934003955436378e+00
-1.2260057278589207e+00	8.0851348255449516e+00
-1.1236597370654366e+00	8.0751855732023774e+00
-1.0320571767559030e+00	8.0651074925302861e+00
-9.3195965803305436e-01	8.0528214066379071e+00
-8.3719212955584021e-01	8.0399575636118001e+00
-7.4372190830480311e-01	8.0260892301548132e+00
-6.4721474706092119e-01	8.0105324335720169e+00
-5.5933021863828081e-01	7.9952643101050391e+00
-4.7030785680289594e-01	7.9787208713607605e+00
-3.7315780843993590e-01	7.9594202598759578e+00
-2.8621627946515504e-01	7.9410358313963023e+00
-1.9829185875044023e-01	7.9213665903118731e+00
-1.0988837043167861e-01	7.9004890419887701e+00
-2.9518586567533322e-02	7.8805422433333359e+00
5.5225605430939073e-02	7.8585037635602859e+00
1.3839014497661917e-01	7.8358628257042202e+00
2.2633282546089417e-01	7.8108182764697949e+00
3.0307564279960958e-01	7.7880276508123387e+00
3.9062861717291186e-01	7.7609503691865056e+00
4.6873707152807409e-01	7.7358153413487347e+00
5.4519012653569354e-01	7.7103093042903277e+00
6.2649047018957593e-01	7.6821941478404847e+00
7.0718146958961259e-01	7.6532666739771553e+00
7.7979162361804244e-01	7.6263543672737812e+00
8.5606912451728090e-01	7.5971720379542438e+00
9.2969283988285745e-01	7.5681089949295348e+00
1.0086029021587759e+00	7.5359690909006813e+00
1.0761365360838870e+00	7.5076386350726123e+00
1.1528584679721559e+00	7.4745187364047680e+00
1.2241692131566593e+00	7.4428308250950987e+00
1.2940252000916395e+00	7.4109328646692871e+00
1.3631826792813047e+00	7.3785070052957797e+00
1.4329511096975482e+00	7.3449284825521310e+00
1.5060682618011174e+00	7.3087904055864703e+00
1.5723624584613718e+00	7.2751730863778148e+00
1.6371107899053001e+00	7.2415458196305469e+00
1.7055737748691531e+00	7.2051227230443970e+00
1.7731225563937894e+00	7.1682988575830748e+00
1.8331083885430053e+00	7.1348472002491787e+00
1.9033880835316275e+00	7.0947415873572313e+00
1.9615541194434707e+00	7.0607909599047263e+00
2.0288540661248300e+00	7.0206375223743880e+00
2.0923581963875515e+00	6.9818765087240910e+00
2.1484667341243981e+00	6.9469122920903894e+00
2.2109059387207997e+00	6.9071980098293793e+00
2.2730607800794052e+00	6.8668070873743607e+00
2.3342329924913092e+00	6.8262034335499671e+00
2.3903421701761451e+00	6.7882038473945014e+00
2.4478332991823355e+00	6.7485033045964773e+00
2.5066488757759036e+00	6.7070715572982218e+00
2.5646339253777346e+00	6.6654003675170488e+00
2.6236179665548671e+00	6.6221541370284749e+00
2.6750225213068788e+00	6.5837459531874796e+00
2.7322841150399064e+00	6.5401567900319888e+00
2.7891405860635099e+00	6.4960194288163224e+00
2.8433324505512432e+00	6.4531388877774756e+00
2.8920395047495364e+00	6.4139080769202792e+00
2.9493392298922463e+00	6.3669016746984379e+00
2.9973604263793514e+00	6.3267801805268595e+00
3.0526283009576947e+00	6.2797650409621983e+00
3.1010242533607384e+00	6.2378420038812008e+00
3.1535611069258365e+00	6.1915167328308884e+00
3.2030489521062750e+00	6.1470859630197641e+00
3.2541295561767618e+00	6.1003979489924420e+00
3.3005440325348179e+00	6.0572289123855034e+00
3.3500846307797172e+00	6.0103498369975732e+00
3.4009744393574515e+00	5.9613098570464356e+00
3.4448074628533174e+00	5.9183339605561480e+00
3.4916658209834535e+00	5.8716194957349899e+00
3.5395546431590907e+00	5.8230323078815651e+00
3.5858984497188340e+00	5.7751776034172888e+00
3.6302673709672533e+00	5.7285722141899669e+00
3.6789948256823757e+00	5.6764739444532788e+00
3.7223023117933511e+00	5.6293449396769235e+00
3.7680502996952554e+00	5.5786922065574114e+00
3.8090707271135300e+00	5.5324948677331376e+00
3.8534499021078013e+00	5.4816618321615698e+00
3.8947666278177011e+00	5.4335172290189124e+00
3.9375028728818036e+00	5.3828629254425397e+00
3.9788439056894735e+00	5.3330101715999758e+00
4.0216616472185924e+00	5.2804663114578361e+00
4.0624579053401533e+00	5.2295148296811895e+00
4.1037340922646379e+00	5.1770539105666904e+00
4.1442300730350050e+00	5.1246667004329325e+00
4.1810608844760511e+00	5.0762064759799808e+00
4.2228295074360691e+00	5.0202798420797992e+00
4.2597906922510491e+00	4.9699029117330440e+00
4.2987904394670036e+00	4.9158134127083803e+00
4.3357274041980665e+00	4.8636707329067992e+00
4.3762982729917068e+00	4.8053368221875923e+00
4.4110571867673656e+00	4.7544444847808105e+00
4.4500945975458990e+00	4.6962437032564992e+00
4.4852933703313589e+00	4.6427844569358676e+00
4.5233853150890093e+00	4.5838419542068527e+00
4.5559115718957690e+00	4.5325819660193183e+00
4.5925749434708889e+00	4.4737351011825170e+00
4.6276095013403662e+00	4.4164045918605552e+00
4.6622517088678466e+00	4.3586174618486515e+00
4.6964030727903268e+00	4.3005352305136455e+00
4.7288737946451445e+00	4.2442427074786924e+00
4.7636068231062954e+00	4.1828251360744657e+00
4.7963571697605509e+00	4.1237240925475449e+00
4.8304575426764922e+00	4.0609029542460409e+00
4.8610046841330581e+00	4.0034642957647417e+00
4.8944129097821616e+00	3.9393265339456041e+00
4.9260691631948816e+00	3.8772185898678764e+00
4.9573175145807227e+00	3.8145735112690811e+00
4.9896074341688124e+00	3.7483715954152017e+00
5.0190353487396759e+00	3.6866684451416596e+00
5.0488663968417615e+00	3.6227153647448760e+00
5.0814461474988786e+00	3.5511622394689581e+00
5.1106244198380173e+00	3.4854774585120327e+00
5.1401534363248143e+00	3.4173673429675282e+00
5.1698642486724360e+00	3.3470740574821001e+00
5.1968930324696947e+00	3.2814920925172819e+00
5.2254112219277991e+00	3.2104977782035991e+00
5.2534157990018873e+00	3.1388639530502127e+00
5.2830484201602337e+00	3.0608447933742156e+00
5.3089229623232255e+00	2.9907134945762954e+00
5.3384598700511310e+00	2.9081851961373895e+00
5.3648261395417087e+00	2.8321094525643518e+00
5.3906475604531536e+00	2.7552155291238210e+00
5.4181209539361816e+00	2.6705719285177505e+00
5.4454032352636155e+00	2.5833493361642370e+00
5.4699656379581310e+00	2.5018462014104590e+00
5.4957808975927520e+00	2.4128195226873275e+00
5.5207096512265528e+00	2.3232071533034646e+00
5.5474406967437861e+00	2.2226377748557362e+00
5.5703278073183338e+00	2.1323610892509759e+00
5.5963395368449591e+00	2.0243988396143955e+00
5.6205265577169978e+00	1.9180800501787618e+00
5.6442290848789707e+00	1.8073487975383684e+00
5.6677029986741569e+00	1.6900414727521664e+00
5.6913924258156952e+00	1.5621938444255941e+00
5.7162272952588724e+00	1.4151496383057736e+00
5.7387517892971092e+00	1.2664423392563906e+00
5.7607572564688425e+00	1.1012356668908452e+00
5.7840315184879829e+00	8.9292023976697144e-01
5.8070010054925651e+00	6.2096898417608026e-01
5.8293413670197030e+00	-0.0000000000000000e+00


==> figures/Y0bis1.dat <==
-4.0958669750533936e+00	7.8065258042580750e+00
-3.9684118933463211e+00	7.8423500419106853e+00
-3.8367482743094521e+00	7.8769420037330509e+00
-3.7095472812184154e+00	7.9080590890375762e+00
-3.5779720850482550e+00	7.9378927180958474e+00
-3.4527683610443018e+00	7.9640823846900082e+00
-3.3262494774083211e+00	7.9883890727083342e+00
-3.2022754740472199e+00	8.0101201514085680e+00
-3.0896532461855202e+00	8.0280840639137470e+00
-2.9620825424996222e+00	8.0464019069048600e+00
-2.8493274955535717e+00	8.0608068721206205e+00
-2.7304878190818216e+00	8.0741847810679861e+00
-2.6180602324739279e+00	8.0851432643358514e+00
-2.4947127008098784e+00	8.0952740610290181e+00
-2.3891517625175878e+00	8.1023762620787760e+00
-2.2707245982062232e+00	8.1086267708427808e+00
-2.1640573777834797e+00	8.1127043512362391e+00
-2.0487443157303118e+00	8.1154589610921271e+00
-1.9503792866724863e+00	8.1164512780587490e+00
-1.8396118790921983e+00	8.1160720756554809e+00
-1.7338725286052583e+00	8.1142296372622305e+00
-1.6294194112511204e+00	8.1109876853312617e+00
-1.5265448008738591e+00	8.1064105850477581e+00
-1.4288227535402651e+00	8.1007874325018516e+00
-1.3243883832565462e+00	8.0934003955436378e+00
-1.2260057278589207e+00	8.0851348255449516e+00
-1.1236597370654366e+00	8.0751855732023774e+00
-1.0320571767559030e+00	8.0651074925302861e+00
-9.3195965803305436e-01	8.0528214066379071e+00
-8.3719212955584021e-01	8.0399575636118001e+00
-7.4372190830480311e-01	8.0260892301548132e+00
-6.4721474706092119e-01	8.0105324335720169e+00
-5.5933021863828081e-01	7.9952643101050391e+00
-4.7030785680289594e-01	7.9787208713607605e+00
-3.7315780843993590e-01	7.9594202598759578e+00
-2.8621627946515504e-01	7.9410358313963023e+00
-1.9829185875044023e-01	7.9213665903118731e+00
-1.0988837043167861e-01	7.9004890419887701e+00
-2.9518586567533322e-02	7.8805422433333359e+00
5.5225605430939073e-02	7.8585037635602859e+00
1.3839014497661917e-01	7.8358628257042202e+00
2.2633282546089417e-01	7.8108182764697949e+00
3.0307564279960958e-01	7.7880276508123387e+00
3.9062861717291186e-01	7.7609503691865056e+00
4.6873707152807409e-01	7.7358153413487347e+00
5.4519012653569354e-01	7.7103093042903277e+00
6.2649047018957593e-01	7.6821941478404847e+00
7.0718146958961259e-01	7.6532666739771553e+00
7.7979162361804244e-01	7.6263543672737812e+00
8.5606912451728090e-01	7.5971720379542438e+00
9.2969283988285745e-01	7.5681089949295348e+00
1.0086029021587759e+00	7.5359690909006813e+00
1.0761365360838870e+00	7.5076386350726123e+00
1.1528584679721559e+00	7.4745187364047680e+00
1.2241692131566593e+00	7.4428308250950987e+00
1.2940252000916395e+00	7.4109328646692871e+00
1.3631826792813047e+00	7.3785070052957797e+00
1.4329511096975482e+00	7.3449284825521310e+00
1.5060682618011174e+00	7.3087904055864703e+00
1.5723624584613718e+00	7.2751730863778148e+00
1.6371107899053001e+00	7.2415458196305469e+00
1.7055737748691531e+00	7.2051227230443970e+00
1.7731225563937894e+00	7.1682988575830748e+00
1.8331083885430053e+00	7.1348472002491787e+00
1.9033880835316275e+00	7.0947415873572313e+00
1.9615541194434707e+00	7.0607909599047263e+00
2.0288540661248300e+00	7.0206375223743880e+00
2.0923581963875515e+00	6.9818765087240910e+00
2.1484667341243981e+00	6.9469122920903894e+00
2.2109059387207997e+00	6.9071980098293793e+00
2.2730607800794052e+00	6.8668070873743607e+00
2.3342329924913092e+00	6.8262034335499671e+00
2.3903421701761451e+00	6.7882038473945014e+00
2.4478332991823355e+00	6.7485033045964773e+00
2.5066488757759036e+00	6.7070715572982218e+00
2.5646339253777346e+00	6.6654003675170488e+00
2.6236179665548671e+00	6.6221541370284749e+00
2.6750225213068788e+00	6.5837459531874796e+00
2.7322841150399064e+00	6.5401567900319888e+00
2.7891405860635099e+00	6.4960194288163224e+00
2.8433324505512432e+00	6.4531388877774756e+00
2.8920395047495364e+00	6.4139080769202792e+00
2.9493392298922463e+00	6.3669016746984379e+00
2.9973604263793514e+00	6.3267801805268595e+00
3.0526283009576947e+00	6.2797650409621983e+00
3.1010242533607384e+00	6.2378420038812008e+00
3.1535611069258365e+00	6.1915167328308884e+00
3.2030489521062750e+00	6.1470859630197641e+00
3.2541295561767618e+00	6.1003979489924420e+00
3.3005440325348179e+00	6.0572289123855034e+00
3.3500846307797172e+00	6.0103498369975732e+00
3.4009744393574515e+00	5.9613098570464356e+00
3.4448074628533174e+00	5.9183339605561480e+00
3.4916658209834535e+00	5.8716194957349899e+00
3.5395546431590907e+00	5.8230323078815651e+00
3.5858984497188340e+00	5.7751776034172888e+00
3.6302673709672533e+00	5.7285722141899669e+00
3.6789948256823757e+00	5.6764739444532788e+00
3.7223023117933511e+00	5.6293449396769235e+00
3.7680502996952554e+00	5.5786922065574114e+00
3.8090707271135300e+00	5.5324948677331376e+00
3.8534499021078013e+00	5.4816618321615698e+00
3.8947666278177011e+00	5.4335172290189124e+00
3.9375028728818036e+00	5.3828629254425397e+00
3.9788439056894735e+00	5.3330101715999758e+00
4.0216616472185924e+00	5.2804663114578361e+00
4.0624579053401533e+00	5.2295148296811895e+00
4.1037340922646379e+00	5.1770539105666904e+00
4.1442300730350050e+00	5.1246667004329325e+00
4.1810608844760511e+00	5.0762064759799808e+00
4.2228295074360691e+00	5.0202798420797992e+00
4.2597906922510491e+00	4.9699029117330440e+00
4.2987904394670036e+00	4.9158134127083803e+00
4.3357274041980665e+00	4.8636707329067992e+00
4.3762982729917068e+00	4.8053368221875923e+00
4.4110571867673656e+00	4.7544444847808105e+00
4.4500945975458990e+00	4.6962437032564992e+00
4.4852933703313589e+00	4.6427844569358676e+00
4.5233853150890093e+00	4.5838419542068527e+00
4.5559115718957690e+00	4.5325819660193183e+00
4.5925749434708889e+00	4.4737351011825170e+00
4.6276095013403662e+00	4.4164045918605552e+00
4.6622517088678466e+00	4.3586174618486515e+00
4.6964030727903268e+00	4.3005352305136455e+00
4.7288737946451445e+00	4.2442427074786924e+00
4.7636068231062954e+00	4.1828251360744657e+00
4.7963571697605509e+00	4.1237240925475449e+00
4.8304575426764922e+00	4.0609029542460409e+00
4.8610046841330581e+00	4.0034642957647417e+00
4.8944129097821616e+00	3.9393265339456041e+00
4.9260691631948816e+00	3.8772185898678764e+00
4.9573175145807227e+00	3.8145735112690811e+00
4.9896074341688124e+00	3.7483715954152017e+00
5.0190353487396759e+00	3.6866684451416596e+00
5.0488663968417615e+00	3.6227153647448760e+00
5.0814461474988786e+00	3.5511622394689581e+00
5.1106244198380173e+00	3.4854774585120327e+00
5.1401534363248143e+00	3.4173673429675282e+00
5.1698642486724360e+00	3.3470740574821001e+00
5.1968930324696947e+00	3.2814920925172819e+00
5.2254112219277991e+00	3.2104977782035991e+00
5.2534157990018873e+00	3.1388639530502127e+00
5.2830484201602337e+00	3.0608447933742156e+00
5.3089229623232255e+00	2.9907134945762954e+00
5.3384598700511310e+00	2.9081851961373895e+00
5.3648261395417087e+00	2.8321094525643518e+00
5.3906475604531536e+00	2.7552155291238210e+00
5.4181209539361816e+00	2.6705719285177505e+00
5.4454032352636155e+00	2.5833493361642370e+00
5.4699656379581310e+00	2.5018462014104590e+00
5.4957808975927520e+00	2.4128195226873275e+00
5.5207096512265528e+00	2.3232071533034646e+00
5.5474406967437861e+00	2.2226377748557362e+00
5.5703278073183338e+00	2.1323610892509759e+00
5.5963395368449591e+00	2.0243988396143955e+00
5.6205265577169978e+00	1.9180800501787618e+00
5.6442290848789707e+00	1.8073487975383684e+00
5.6677029986741569e+00	1.6900414727521664e+00
5.6913924258156952e+00	1.5621938444255941e+00
5.7162272952588724e+00	1.4151496383057736e+00
5.7387517892971092e+00	1.2664423392563906e+00
5.7607572564688425e+00	1.1012356668908452e+00
5.7840315184879829e+00	8.9292023976697144e-01
5.8070010054925651e+00	6.2096898417608026e-01
5.8293413670197030e+00	-0.0000000000000000e+00


==> figures/Y0bis2.dat <==
-9.8969496241129509e+00	-0.0000000000000000e+00
-9.8722003404853123e+00	6.6299776100912666e-01
-9.8454661010363296e+00	9.3644881181276562e-01
-9.8187769274818990e+00	1.1454761929955353e+00
-9.7921327296386504e+00	1.3210271694893256e+00
-9.7389789014361519e+00	1.6138757722762271e+00
-9.6860038992889379e+00	1.8588847218125442e+00
-9.5942416088729647e+00	2.2171481789154388e+00
-9.5030149541654634e+00	2.5200174895434189e+00
-9.2997652513317934e+00	3.0799315537066621e+00
-9.0978440497158601e+00	3.5380052593306388e+00
-8.8995068594796578e+00	3.9260832805457140e+00
-8.7179265478685686e+00	4.2421216542461098e+00
-8.5322119234521061e+00	4.5349916394738585e+00
-8.3425722435771998e+00	4.8081472545631891e+00
-8.1559595940200502e+00	5.0554807563466388e+00
-7.9664868701812290e+00	5.2879104046149052e+00
-7.8016528810279544e+00	5.4766524280842379e+00
-7.6183565407317078e+00	5.6734198174407382e+00
-7.4366887834577309e+00	5.8561311779320331e+00
-7.2638420036645384e+00	6.0196169888521132e+00
-7.1087443499359635e+00	6.1583931119494011e+00
-6.9265935957700560e+00	6.3124970197428709e+00
-6.7741947468573462e+00	6.4345341235608453e+00
-6.5990865720090817e+00	6.5674798226451978e+00
-6.4460040428412153e+00	6.6776753337857180e+00
-6.2800899928465519e+00	6.7910884253038430e+00
-6.1240581134767487e+00	6.8923008493924938e+00
-5.9632613208194760e+00	6.9913271280411342e+00
-5.8173787585928221e+00	7.0767195886587624e+00
-5.6619070920087431e+00	7.1632404041776816e+00
-5.5024546638030003e+00	7.2473380713740090e+00
-5.3653184164707239e+00	7.3160300188286582e+00
-5.2189264964233271e+00	7.3857579960192696e+00
-5.0695381300865776e+00	7.4531849639718981e+00
-4.9251831864286508e+00	7.5148553140708092e+00
-4.7871760861301009e+00	7.5706880235702307e+00
-4.6358324815341172e+00	7.6284826403677215e+00
-4.5015158648362252e+00	7.6768286324219606e+00
-4.3598266166864059e+00	7.7248835863608374e+00
-4.2329504255947832e+00	7.7653926959051214e+00
-4.0958669750533936e+00	7.8065258042580750e+00

==> figures/Y0infini2.dat <==
2.9953625847884890459	9.9923213444100903201
2.9950622283958781458	9.6586673441709661962
2.9947050755939715167	9.2984835304417095789
2.9944025203229464498	9.0199484280997750647
2.9940505766165620871	8.7222370471072672221
2.9937390468018458492	8.4792435309535366479
2.9933972492202826343	8.2319856179284229913
2.9930717770945473688	8.0131204930840550637
2.9927321810756107334	7.7999990165786970765
2.9924203259198230374	7.6165161088924433217
2.9920839480041378373	7.4303588413097279406
2.9917345458870318436	7.2486045859391897544
2.9914303903169605231	7.0990885842150821421
2.9911018939686693694	6.9458651476184920857
2.9907625250974937978	6.7957843914648135612
2.9904305188657889384	6.6563324841816666663
2.9901092857651721182	6.5277647749777959021
2.9897526111756814838	6.3917366238278412858
2.9894321231932809194	6.2750688488705895342
2.9890899338652781702	6.1558571917091344272
2.9887798594747734425	6.0522654173334495849
2.9884408662645726176	5.9434886876674875645
2.9881219000721322684	5.8451178005871174537
2.9877884884951013451	5.7461371566205443858
2.9874625177364657439	5.6529181000706512125
2.9871212565615718777	5.5588461012831004896
2.9867925814902963506	5.4714332416442703072
2.9864564637583247312	5.3850773237469554259
2.9861231292508760186	5.3022869267640773916
2.9858168294573133736	5.2285702089257309868
2.9854657753279766101	5.1467032126694415147
2.9851517883297511514	5.0757223835407251747
2.9848170127006840029	5.0022458105811651603
2.9844965897072589873	4.9339384673842099557
2.9841408011521838260	4.8602826517047269952
2.9838327144061130463	4.7982698322616627533
2.9834830331936468580	4.7297707090749828186
2.9831643367298869819	4.6690031222932049013
2.9828157328836855874	4.6042580596678687584
2.9825149467199434548	4.5497754705375060186
2.9821723863895437123	4.4892122259910836111
2.9818414900218930356	4.4321462338213627230
2.9815108098208343170	4.3764622514729442321
2.9811813461325743541	4.3222609366569339396
2.9808648346705438133	4.2713402005135251729
2.9805226773979141390	4.2175068455741082711
2.9801965767075500403	4.1673238861992805281
2.9798533710865435063	4.1156435362465948689
2.9795426873534083016	4.0698234974868125595
2.9791993236676179636	4.0202053827637181412
2.9788704410898847428	3.9736460847477173130
2.9785423590215506055	3.9281049020225882328
2.9781996760295770169	3.8814643708266968679
2.9778840524838820906	3.8393133213963712317
2.9775608107999935389	3.7969167299164020378
2.9772039135727469513	3.7509793752534245982
2.9768807723668858776	3.7101483711656449818
2.9765502999562236811	3.6691119731636684322
2.9762142180269573478	3.6281000716355704056
2.9759052933344831284	3.5910212347598269308
2.9755759896160384110	3.5521269739397800215
2.9752491925789042468	3.5141504540310660654
2.9748996213300033718	3.4741891781638684704
2.9745911398462305175	3.4394741868983529474
2.9742352162518295626	3.4000380766775194359
2.9739140226484244114	3.3649994795905232307
2.9735962183666858036	3.3308267606504508801
2.9732544766682459444	3.2946130579982211879
2.9729113525541912176	3.2587903984587548805
2.9725991604158401017	3.2266500081273315300
2.9722676262324373704	3.1929759044880350331
2.9719440812721656149	3.1605537268650472533
2.9715933551218901216	3.1258836234564791640
2.9712898794895658797	3.0962716301109819423
2.9709413266929245307	3.0626906988978310944
2.9706136687400563593	3.0315289353634018365
2.9702891756056867080	3.0010440902790928521
2.9699644243346043318	2.9708983718893306504
2.9696331985946111573	2.9405149584000536140
2.9692821048591094537	2.9086974265692169217
2.9689601862839384022	2.8798644946955149990
2.9686424113139313999	2.8517127881183112231
2.9683027151009061148	2.8219498071437298088
2.9679637583768447326	2.7925821461452646980
2.9676595245882294309	2.7664958732294006648
2.9672991377263695360	2.7359189528218071471
2.9669975827124076807	2.7105960066454000922
2.9666448802521400731	2.6812722113760776359
2.9663082599220293642	2.6535726808026595223
2.9660076980633583976	2.6290703783256946085
2.9656696848184994005	2.6017667906868710322
2.9653294310024410691	2.5745436305343826413
2.9649907943533763632	2.5477023877086586204
2.9646768348311849684	2.5230355065096410028
2.9643517479312010280	2.4977093210455458842
2.9640155425941960207	2.4717402196327994474
2.9636804154719706777	2.4460735268174922615
2.9633356960344024223	2.4198933728733322607
2.9630320669661576014	2.3970140725250258722
2.9626902525496631570	2.3714531607886783610
2.9623470346103337326	2.3459894791083330229
2.9620162805290522009	2.3216360630553224066
2.9617159241364413010	2.2996737129395684153
2.9613587713345346719	2.2737417115740309512
2.9610562160635096047	2.2519248544915678870
2.9607042723571252423	2.2267150174317207491
2.9603927425424090042	2.2045461791471533221
2.9600509449608457894	2.1803758863634257019
2.9597254728351105240	2.1575032244101260224
2.9593858768161738884	2.1337815368647432168
2.9590740216603861925	2.1121221219363116107
2.9587376437447009924	2.0888881991216375273
2.9583882416275949986	2.0648906671243867009
2.9580840860575236783	2.0441091393313669963
2.9577555897092325245	2.0217733046517507698
2.9574162208380569527	1.9988119827433990938
2.9570842146063520935	1.9764558246068751610
2.9567629815057352733	1.9549213032000541066
2.9564063069162446389	1.9311164577292159086
2.9560858189338440743	1.9098168208923592734
2.9557436296058413253	1.8871640495359831680
2.9554335552153365975	1.8667125386725745506
2.9550945620051357728	1.8444308204984813720
2.9547755958126954233	1.8235346955094646185
2.9544421842356645002	1.8017593112007015493
2.9541162134770288989	1.7805316110331620815
2.9537749523021350327	1.7583685684864328885
2.9534462772308595057	1.7370764835837542669
2.9531101594988878863	1.7153515916216416096
2.9527768249914391738	1.6938508449931368367
2.9524705251978765288	1.6741283779409289047
2.9521194710685397652	1.6515595263025789872
2.9518054840703143065	1.6314008597902154638
2.9514707084412471579	1.6099305825456244544
2.9511502854478221422	1.5893981050968558092
2.9507944968927469810	1.5666131894112872527
2.9504864101466762013	1.5468896693725504276
2.9501367289342100132	1.5245045266221781330
2.9498180324704501370	1.5040984136185980364
2.9494694286242487425	1.4817658435596417429
2.9491686424605066099	1.4624815266860881140
2.9488260821301068673	1.4404954163037348774
2.9484951857624561908	1.4192274350233669493
2.9481645055613974722	1.3979363823403852804
2.9478350418731375092	1.3766797106298277468
2.9475185304111069685	1.3562104369974673725
2.9471763731384772940	1.3340212912239330559
2.9468502724481131953	1.3128059329816583644
2.9465070668271066613	1.2903972833367375918
2.9461963830939714566	1.2700324441757209109
2.9458530194081811188	1.2474274428693280518
2.9455241368304478978	1.2256689535371111484
2.9451960547621137605	1.2038483972354531053
2.9448533717701401720	1.1809217075743203008
2.9445377482244452457	1.1596715439569112154
2.9442145065405566942	1.1377629527674478866
2.9438576093133101064	1.1133861806255552211
2.9435344681074490328	1.0911298591451408144
2.9432039956967868361	1.0681696655789275150
2.9428679137675205030	1.0445946815416307537
2.9425589890750462834	1.0227065923803303592
2.9422296853566015660	.99912391173207428139
2.9419028883194674017	.97544206294806132126
2.9415533170705665269	.94977339636563675049
2.9412448355867936725	.92680583398470705021
2.9408889119923927178	.89990128898357197257
2.9405677183889875663	.87521300515119534387
2.9402499141072489586	.85036418659491364875
2.9399081724088090995	.82312752865376559561
2.9395650482947543729	.79518266640309064848
2.9392528561564032568	.76917637427503300221
2.9389213219730005255	.74088071342569747821
2.9385977770127287700	.71251018389464482149
2.9382470508624532766	.68079627157347336588
2.9379435752301290346	.65243468712969064107
2.9375950224334876858	.61864115264662982301
2.9372673644806195142	.58548570294273357528
2.9369428713462498632	.55107546653768339304
2.9366181200751674868	.51474652000808048583
2.9362868943351743125	.47528754765596296728
2.9359358005996726087	.43006044607309786854
2.9356138820245015573	.38447399067376946745
2.9352961070544945549	.33398664117526136697
2.9349564108414692698	.27052455607573771998
2.9347869324794385786	.23281032219430537038
2.9346174541174078875	.18793953236312297521
2.9345375595295709350	.16265583894868019173
2.9344576649417339828	.13272270849951935506
2.9344177176478155065	.11490438220922383208
2.9343777703538970303	.93788970237601759218e-1
2.9343577967069377921	.81210621070690106526e-1
2.9343378230599785541	.66297576788638320189e-1
2.9343178494130193158	.46871961678034511061e-1
2.9342978757660600778	.24065261945783733853e-8


==> figures/Y1.dat <==
-9.9010098483465097e+00	-0.0000000000000000e+00
-9.8722003404853123e+00	-6.6299776100912666e-01
-9.8454661010363296e+00	-9.3644881181276562e-01
-9.8187769274818990e+00	-1.1454761929955353e+00
-9.7921327296386504e+00	-1.3210271694893256e+00
-9.7389789014361519e+00	-1.6138757722762271e+00
-9.6860038992889379e+00	-1.8588847218125442e+00
-9.5942416088729647e+00	-2.2171481789154388e+00
-9.5030149541654634e+00	-2.5200174895434189e+00
-9.2997652513317934e+00	-3.0799315537066621e+00
-9.0978440497158601e+00	-3.5380052593306388e+00
-8.8995068594796578e+00	-3.9260832805457140e+00
-8.7179265478685686e+00	-4.2421216542461098e+00
-8.5322119234521061e+00	-4.5349916394738585e+00
-8.3425722435771998e+00	-4.8081472545631891e+00
-8.1559595940200502e+00	-5.0554807563466388e+00
-7.9664868701812290e+00	-5.2879104046149052e+00
-7.8016528810279544e+00	-5.4766524280842379e+00
-7.6183565407317078e+00	-5.6734198174407382e+00
-7.4366887834577309e+00	-5.8561311779320331e+00
-7.2638420036645384e+00	-6.0196169888521132e+00
-7.1087443499359635e+00	-6.1583931119494011e+00
-6.9265935957700560e+00	-6.3124970197428709e+00
-6.7741947468573462e+00	-6.4345341235608453e+00
-6.5990865720090817e+00	-6.5674798226451978e+00
-6.4460040428412153e+00	-6.6776753337857180e+00
-6.2800899928465519e+00	-6.7910884253038430e+00
-6.1240581134767487e+00	-6.8923008493924938e+00
-5.9632613208194760e+00	-6.9913271280411342e+00
-5.8173787585928221e+00	-7.0767195886587624e+00
-5.6619070920087431e+00	-7.1632404041776816e+00
-5.5024546638030003e+00	-7.2473380713740090e+00
-5.3653184164707239e+00	-7.3160300188286582e+00
-5.2189264964233271e+00	-7.3857579960192696e+00
-5.0695381300865776e+00	-7.4531849639718981e+00
-4.9251831864286508e+00	-7.5148553140708092e+00
-4.7871760861301009e+00	-7.5706880235702307e+00
-4.6358324815341172e+00	-7.6284826403677215e+00
-4.5015158648362252e+00	-7.6768286324219606e+00
-4.3598266166864059e+00	-7.7248835863608374e+00
-4.2329504255947832e+00	-7.7653926959051214e+00
-4.0958669750533936e+00	-7.8065258042580750e+00
-3.9684118933463211e+00	-7.8423500419106853e+00
-3.8367482743094521e+00	-7.8769420037330509e+00
-3.7095472812184154e+00	-7.9080590890375762e+00
-3.5779720850482550e+00	-7.9378927180958474e+00
-3.4527683610443018e+00	-7.9640823846900082e+00
-3.3262494774083211e+00	-7.9883890727083342e+00
-3.2022754740472199e+00	-8.0101201514085680e+00
-3.0896532461855202e+00	-8.0280840639137470e+00
-2.9620825424996222e+00	-8.0464019069048600e+00
-2.8493274955535717e+00	-8.0608068721206205e+00
-2.7304878190818216e+00	-8.0741847810679861e+00
-2.6180602324739279e+00	-8.0851432643358514e+00
-2.4947127008098784e+00	-8.0952740610290181e+00
-2.3891517625175878e+00	-8.1023762620787760e+00
-2.2707245982062232e+00	-8.1086267708427808e+00
-2.1640573777834797e+00	-8.1127043512362391e+00
-2.0487443157303118e+00	-8.1154589610921271e+00
-1.9503792866724863e+00	-8.1164512780587490e+00
-1.8396118790921983e+00	-8.1160720756554809e+00
-1.7338725286052583e+00	-8.1142296372622305e+00
-1.6294194112511204e+00	-8.1109876853312617e+00
-1.5265448008738591e+00	-8.1064105850477581e+00
-1.4288227535402651e+00	-8.1007874325018516e+00
-1.3243883832565462e+00	-8.0934003955436378e+00
-1.2260057278589207e+00	-8.0851348255449516e+00
-1.1236597370654366e+00	-8.0751855732023774e+00
-1.0320571767559030e+00	-8.0651074925302861e+00
-9.3195965803305436e-01	-8.0528214066379071e+00
-8.3719212955584021e-01	-8.0399575636118001e+00
-7.4372190830480311e-01	-8.0260892301548132e+00
-6.4721474706092119e-01	-8.0105324335720169e+00
-5.5933021863828081e-01	-7.9952643101050391e+00
-4.7030785680289594e-01	-7.9787208713607605e+00
-3.7315780843993590e-01	-7.9594202598759578e+00
-2.8621627946515504e-01	-7.9410358313963023e+00
-1.9829185875044023e-01	-7.9213665903118731e+00
-1.0988837043167861e-01	-7.9004890419887701e+00
-2.9518586567533322e-02	-7.8805422433333359e+00
5.5225605430939073e-02	-7.8585037635602859e+00
1.3839014497661917e-01	-7.8358628257042202e+00
2.2633282546089417e-01	-7.8108182764697949e+00
3.0307564279960958e-01	-7.7880276508123387e+00
3.9062861717291186e-01	-7.7609503691865056e+00
4.6873707152807409e-01	-7.7358153413487347e+00
5.4519012653569354e-01	-7.7103093042903277e+00
6.2649047018957593e-01	-7.6821941478404847e+00
7.0718146958961259e-01	-7.6532666739771553e+00
7.7979162361804244e-01	-7.6263543672737812e+00
8.5606912451728090e-01	-7.5971720379542438e+00
9.2969283988285745e-01	-7.5681089949295348e+00
1.0086029021587759e+00	-7.5359690909006813e+00
1.0761365360838870e+00	-7.5076386350726123e+00
1.1528584679721559e+00	-7.4745187364047680e+00
1.2241692131566593e+00	-7.4428308250950987e+00
1.2940252000916395e+00	-7.4109328646692871e+00
1.3631826792813047e+00	-7.3785070052957797e+00
1.4329511096975482e+00	-7.3449284825521310e+00
1.5060682618011174e+00	-7.3087904055864703e+00
1.5723624584613718e+00	-7.2751730863778148e+00
1.6371107899053001e+00	-7.2415458196305469e+00
1.7055737748691531e+00	-7.2051227230443970e+00
1.7731225563937894e+00	-7.1682988575830748e+00
1.8331083885430053e+00	-7.1348472002491787e+00
1.9033880835316275e+00	-7.0947415873572313e+00
1.9615541194434707e+00	-7.0607909599047263e+00
2.0288540661248300e+00	-7.0206375223743880e+00
2.0923581963875515e+00	-6.9818765087240910e+00
2.1484667341243981e+00	-6.9469122920903894e+00
2.2109059387207997e+00	-6.9071980098293793e+00
2.2730607800794052e+00	-6.8668070873743607e+00
2.3342329924913092e+00	-6.8262034335499671e+00
2.3903421701761451e+00	-6.7882038473945014e+00
2.4478332991823355e+00	-6.7485033045964773e+00
2.5066488757759036e+00	-6.7070715572982218e+00
2.5646339253777346e+00	-6.6654003675170488e+00
2.6236179665548671e+00	-6.6221541370284749e+00
2.6750225213068788e+00	-6.5837459531874796e+00
2.7322841150399064e+00	-6.5401567900319888e+00
2.7891405860635099e+00	-6.4960194288163224e+00
2.8433324505512432e+00	-6.4531388877774756e+00
2.8920395047495364e+00	-6.4139080769202792e+00
2.9493392298922463e+00	-6.3669016746984379e+00
2.9973604263793514e+00	-6.3267801805268595e+00
3.0526283009576947e+00	-6.2797650409621983e+00
3.1010242533607384e+00	-6.2378420038812008e+00
3.1535611069258365e+00	-6.1915167328308884e+00
3.2030489521062750e+00	-6.1470859630197641e+00
3.2541295561767618e+00	-6.1003979489924420e+00
3.3005440325348179e+00	-6.0572289123855034e+00
3.3500846307797172e+00	-6.0103498369975732e+00
3.4009744393574515e+00	-5.9613098570464356e+00
3.4448074628533174e+00	-5.9183339605561480e+00
3.4916658209834535e+00	-5.8716194957349899e+00
3.5395546431590907e+00	-5.8230323078815651e+00
3.5858984497188340e+00	-5.7751776034172888e+00
3.6302673709672533e+00	-5.7285722141899669e+00
3.6789948256823757e+00	-5.6764739444532788e+00
3.7223023117933511e+00	-5.6293449396769235e+00
3.7680502996952554e+00	-5.5786922065574114e+00
3.8090707271135300e+00	-5.5324948677331376e+00
3.8534499021078013e+00	-5.4816618321615698e+00
3.8947666278177011e+00	-5.4335172290189124e+00
3.9375028728818036e+00	-5.3828629254425397e+00
3.9788439056894735e+00	-5.3330101715999758e+00
4.0216616472185924e+00	-5.2804663114578361e+00
4.0624579053401533e+00	-5.2295148296811895e+00
4.1037340922646379e+00	-5.1770539105666904e+00
4.1442300730350050e+00	-5.1246667004329325e+00
4.1810608844760511e+00	-5.0762064759799808e+00
4.2228295074360691e+00	-5.0202798420797992e+00
4.2597906922510491e+00	-4.9699029117330440e+00
4.2987904394670036e+00	-4.9158134127083803e+00
4.3357274041980665e+00	-4.8636707329067992e+00
4.3762982729917068e+00	-4.8053368221875923e+00
4.4110571867673656e+00	-4.7544444847808105e+00
4.4500945975458990e+00	-4.6962437032564992e+00
4.4852933703313589e+00	-4.6427844569358676e+00
4.5233853150890093e+00	-4.5838419542068527e+00
4.5559115718957690e+00	-4.5325819660193183e+00
4.5925749434708889e+00	-4.4737351011825170e+00
4.6276095013403662e+00	-4.4164045918605552e+00
4.6622517088678466e+00	-4.3586174618486515e+00
4.6964030727903268e+00	-4.3005352305136455e+00
4.7288737946451445e+00	-4.2442427074786924e+00
4.7636068231062954e+00	-4.1828251360744657e+00
4.7963571697605509e+00	-4.1237240925475449e+00
4.8304575426764922e+00	-4.0609029542460409e+00
4.8610046841330581e+00	-4.0034642957647417e+00
4.8944129097821616e+00	-3.9393265339456041e+00
4.9260691631948816e+00	-3.8772185898678764e+00
4.9573175145807227e+00	-3.8145735112690811e+00
4.9896074341688124e+00	-3.7483715954152017e+00
5.0190353487396759e+00	-3.6866684451416596e+00
5.0488663968417615e+00	-3.6227153647448760e+00
5.0814461474988786e+00	-3.5511622394689581e+00
5.1106244198380173e+00	-3.4854774585120327e+00
5.1401534363248143e+00	-3.4173673429675282e+00
5.1698642486724360e+00	-3.3470740574821001e+00
5.1968930324696947e+00	-3.2814920925172819e+00
5.2254112219277991e+00	-3.2104977782035991e+00
5.2534157990018873e+00	-3.1388639530502127e+00
5.2830484201602337e+00	-3.0608447933742156e+00
5.3089229623232255e+00	-2.9907134945762954e+00
5.3384598700511310e+00	-2.9081851961373895e+00
5.3648261395417087e+00	-2.8321094525643518e+00
5.3906475604531536e+00	-2.7552155291238210e+00
5.4181209539361816e+00	-2.6705719285177505e+00
5.4454032352636155e+00	-2.5833493361642370e+00
5.4699656379581310e+00	-2.5018462014104590e+00
5.4957808975927520e+00	-2.4128195226873275e+00
5.5207096512265528e+00	-2.3232071533034646e+00
5.5474406967437861e+00	-2.2226377748557362e+00
5.5703278073183338e+00	-2.1323610892509759e+00
5.5963395368449591e+00	-2.0243988396143955e+00
5.6205265577169978e+00	-1.9180800501787618e+00
5.6442290848789707e+00	-1.8073487975383684e+00
5.6677029986741569e+00	-1.6900414727521664e+00
5.6913924258156952e+00	-1.5621938444255941e+00
5.7162272952588724e+00	-1.4151496383057736e+00
5.7387517892971092e+00	-1.2664423392563906e+00
5.7607572564688425e+00	-1.1012356668908452e+00
5.7840315184879829e+00	-8.9292023976697144e-01
5.8070010054925651e+00	-6.2096898417608026e-01
5.8275129751684362e+00	-0.0000000000000000e+00


==> figures/Y1infini2.dat <==
2.9953625847884890459	-9.9923213444100903201
2.9950622283958781458	-9.6586673441709661962
2.9947050755939715167	-9.2984835304417095789
2.9944025203229464498	-9.0199484280997750647
2.9940505766165620871	-8.7222370471072672221
2.9937390468018458492	-8.4792435309535366479
2.9933972492202826343	-8.2319856179284229913
2.9930717770945473688	-8.0131204930840550637
2.9927321810756107334	-7.7999990165786970765
2.9924203259198230374	-7.6165161088924433217
2.9920839480041378373	-7.4303588413097279406
2.9917345458870318436	-7.2486045859391897544
2.9914303903169605231	-7.0990885842150821421
2.9911018939686693694	-6.9458651476184920857
2.9907625250974937978	-6.7957843914648135612
2.9904305188657889384	-6.6563324841816666663
2.9901092857651721182	-6.5277647749777959021
2.9897526111756814838	-6.3917366238278412858
2.9894321231932809194	-6.2750688488705895342
2.9890899338652781702	-6.1558571917091344272
2.9887798594747734425	-6.0522654173334495849
2.9884408662645726176	-5.9434886876674875645
2.9881219000721322684	-5.8451178005871174537
2.9877884884951013451	-5.7461371566205443858
2.9874625177364657439	-5.6529181000706512125
2.9871212565615718777	-5.5588461012831004896
2.9867925814902963506	-5.4714332416442703072
2.9864564637583247312	-5.3850773237469554259
2.9861231292508760186	-5.3022869267640773916
2.9858168294573133736	-5.2285702089257309868
2.9854657753279766101	-5.1467032126694415147
2.9851517883297511514	-5.0757223835407251747
2.9848170127006840029	-5.0022458105811651603
2.9844965897072589873	-4.9339384673842099557
2.9841408011521838260	-4.8602826517047269952
2.9838327144061130463	-4.7982698322616627533
2.9834830331936468580	-4.7297707090749828186
2.9831643367298869819	-4.6690031222932049013
2.9828157328836855874	-4.6042580596678687584
2.9825149467199434548	-4.5497754705375060186
2.9821723863895437123	-4.4892122259910836111
2.9818414900218930356	-4.4321462338213627230
2.9815108098208343170	-4.3764622514729442321
2.9811813461325743541	-4.3222609366569339396
2.9808648346705438133	-4.2713402005135251729
2.9805226773979141390	-4.2175068455741082711
2.9801965767075500403	-4.1673238861992805281
2.9798533710865435063	-4.1156435362465948689
2.9795426873534083016	-4.0698234974868125595
2.9791993236676179636	-4.0202053827637181412
2.9788704410898847428	-3.9736460847477173130
2.9785423590215506055	-3.9281049020225882328
2.9781996760295770169	-3.8814643708266968679
2.9778840524838820906	-3.8393133213963712317
2.9775608107999935389	-3.7969167299164020378
2.9772039135727469513	-3.7509793752534245982
2.9768807723668858776	-3.7101483711656449818
2.9765502999562236811	-3.6691119731636684322
2.9762142180269573478	-3.6281000716355704056
2.9759052933344831284	-3.5910212347598269308
2.9755759896160384110	-3.5521269739397800215
2.9752491925789042468	-3.5141504540310660654
2.9748996213300033718	-3.4741891781638684704
2.9745911398462305175	-3.4394741868983529474
2.9742352162518295626	-3.4000380766775194359
2.9739140226484244114	-3.3649994795905232307
2.9735962183666858036	-3.3308267606504508801
2.9732544766682459444	-3.2946130579982211879
2.9729113525541912176	-3.2587903984587548805
2.9725991604158401017	-3.2266500081273315300
2.9722676262324373704	-3.1929759044880350331
2.9719440812721656149	-3.1605537268650472533
2.9715933551218901216	-3.1258836234564791640
2.9712898794895658797	-3.0962716301109819423
2.9709413266929245307	-3.0626906988978310944
2.9706136687400563593	-3.0315289353634018365
2.9702891756056867080	-3.0010440902790928521
2.9699644243346043318	-2.9708983718893306504
2.9696331985946111573	-2.9405149584000536140
2.9692821048591094537	-2.9086974265692169217
2.9689601862839384022	-2.8798644946955149990
2.9686424113139313999	-2.8517127881183112231
2.9683027151009061148	-2.8219498071437298088
2.9679637583768447326	-2.7925821461452646980
2.9676595245882294309	-2.7664958732294006648
2.9672991377263695360	-2.7359189528218071471
2.9669975827124076807	-2.7105960066454000922
2.9666448802521400731	-2.6812722113760776359
2.9663082599220293642	-2.6535726808026595223
2.9660076980633583976	-2.6290703783256946085
2.9656696848184994005	-2.6017667906868710322
2.9653294310024410691	-2.5745436305343826413
2.9649907943533763632	-2.5477023877086586204
2.9646768348311849684	-2.5230355065096410028
2.9643517479312010280	-2.4977093210455458842
2.9640155425941960207	-2.4717402196327994474
2.9636804154719706777	-2.4460735268174922615
2.9633356960344024223	-2.4198933728733322607
2.9630320669661576014	-2.3970140725250258722
2.9626902525496631570	-2.3714531607886783610
2.9623470346103337326	-2.3459894791083330229
2.9620162805290522009	-2.3216360630553224066
2.9617159241364413010	-2.2996737129395684153
2.9613587713345346719	-2.2737417115740309512
2.9610562160635096047	-2.2519248544915678870
2.9607042723571252423	-2.2267150174317207491
2.9603927425424090042	-2.2045461791471533221
2.9600509449608457894	-2.1803758863634257019
2.9597254728351105240	-2.1575032244101260224
2.9593858768161738884	-2.1337815368647432168
2.9590740216603861925	-2.1121221219363116107
2.9587376437447009924	-2.0888881991216375273
2.9583882416275949986	-2.0648906671243867009
2.9580840860575236783	-2.0441091393313669963
2.9577555897092325245	-2.0217733046517507698
2.9574162208380569527	-1.9988119827433990938
2.9570842146063520935	-1.9764558246068751610
2.9567629815057352733	-1.9549213032000541066
2.9564063069162446389	-1.9311164577292159086
2.9560858189338440743	-1.9098168208923592734
2.9557436296058413253	-1.8871640495359831680
2.9554335552153365975	-1.8667125386725745506
2.9550945620051357728	-1.8444308204984813720
2.9547755958126954233	-1.8235346955094646185
2.9544421842356645002	-1.8017593112007015493
2.9541162134770288989	-1.7805316110331620815
2.9537749523021350327	-1.7583685684864328885
2.9534462772308595057	-1.7370764835837542669
2.9531101594988878863	-1.7153515916216416096
2.9527768249914391738	-1.6938508449931368367
2.9524705251978765288	-1.6741283779409289047
2.9521194710685397652	-1.6515595263025789872
2.9518054840703143065	-1.6314008597902154638
2.9514707084412471579	-1.6099305825456244544
2.9511502854478221422	-1.5893981050968558092
2.9507944968927469810	-1.5666131894112872527
2.9504864101466762013	-1.5468896693725504276
2.9501367289342100132	-1.5245045266221781330
2.9498180324704501370	-1.5040984136185980364
2.9494694286242487425	-1.4817658435596417429
2.9491686424605066099	-1.4624815266860881140
2.9488260821301068673	-1.4404954163037348774
2.9484951857624561908	-1.4192274350233669493
2.9481645055613974722	-1.3979363823403852804
2.9478350418731375092	-1.3766797106298277468
2.9475185304111069685	-1.3562104369974673725
2.9471763731384772940	-1.3340212912239330559
2.9468502724481131953	-1.3128059329816583644
2.9465070668271066613	-1.2903972833367375918
2.9461963830939714566	-1.2700324441757209109
2.9458530194081811188	-1.2474274428693280518
2.9455241368304478978	-1.2256689535371111484
2.9451960547621137605	-1.2038483972354531053
2.9448533717701401720	-1.1809217075743203008
2.9445377482244452457	-1.1596715439569112154
2.9442145065405566942	-1.1377629527674478866
2.9438576093133101064	-1.1133861806255552211
2.9435344681074490328	-1.0911298591451408144
2.9432039956967868361	-1.0681696655789275150
2.9428679137675205030	-1.0445946815416307537
2.9425589890750462834	-1.0227065923803303592
2.9422296853566015660	-.99912391173207428139
2.9419028883194674017	-.97544206294806132126
2.9415533170705665269	-.94977339636563675049
2.9412448355867936725	-.92680583398470705021
2.9408889119923927178	-.89990128898357197257
2.9405677183889875663	-.87521300515119534387
2.9402499141072489586	-.85036418659491364875
2.9399081724088090995	-.82312752865376559561
2.9395650482947543729	-.79518266640309064848
2.9392528561564032568	-.76917637427503300221
2.9389213219730005255	-.74088071342569747821
2.9385977770127287700	-.71251018389464482149
2.9382470508624532766	-.68079627157347336588
2.9379435752301290346	-.65243468712969064107
2.9375950224334876858	-.61864115264662982301
2.9372673644806195142	-.58548570294273357528
2.9369428713462498632	-.55107546653768339304
2.9366181200751674868	-.51474652000808048583
2.9362868943351743125	-.47528754765596296728
2.9359358005996726087	-.43006044607309786854
2.9356138820245015573	-.38447399067376946745
2.9352961070544945549	-.33398664117526136697
2.9349564108414692698	-.27052455607573771998
2.9347869324794385786	-.23281032219430537038
2.9346174541174078875	-.18793953236312297521
2.9345375595295709350	-.16265583894868019173
2.9344576649417339828	-.13272270849951935506
2.9344177176478155065	-.11490438220922383208
2.9343777703538970303	-.93788970237601759218e-1
2.9343577967069377921	-.81210621070690106526e-1
2.9343378230599785541	-.66297576788638320189e-1
2.9343178494130193158	-.46871961678034511061e-1
2.9342978757660600778	-.24065261945783733853e-8

